Modeling advection on distance-weighted directed networks

In this paper we propose a model for describing advection dynamics on distance-weighted directed graphs. To this end we establish a set of key properties, or axioms, that a discrete advection operator should satisfy, and prove that there exists an essentially unique operator satisfying all such properties. Both infinite and finite networks are considered, as well as possible variants and extensions. We illustrate the proposed model through examples, both analytical and numerical, and we describe an application to the simulation of a traffic network.

==> figures/advection_A2.txt <==
0	0.04
1	0.04
2	0.039999999999999994
3	0.04
4	0.04
5	0.04
6	0.04
7	0.04000000000000001
8	0.039999999999999994
9	0.04000000000000001
10	0.04
11	0.04000000000000001
12	0.040000000000000036
13	0.04000000000000001
14	0.04000000000000001
15	0.04000000000000001
16	0.04000000000000002
17	0.04000000000000002
18	0.04000000000000002
19	0.040000000000000036
20	0.04000000000000002
21	0.040000000000000036
22	0.040000000000000036
23	0.04000000000000003
24	0.040000000000000036
25	0.040000000000000056
26	0.040000000000000036
27	0.040000000000000036
28	0.040000000000000056
29	0.040000000000000056
30	0.04000000000000004
31	0.04000000000000004
32	0.040000000000000036
33	0.04000000000000004
34	0.040000000000000056
35	0.040000000000000056
36	0.04000000000000004
37	0.040000000000000056
38	0.040000000000000056
39	0.04000000000000007
40	0.04000000000000006
41	0.040000000000000084
42	0.04000000000000006
43	0.040000000000000056
44	0.04000000000000006
45	0.04000000000000007
46	0.04000000000000007
47	0.040000000000000056
48	0.04000000000000009
49	0.04000000000000007
50	0.04000000000000006
51	0.040000000000000056
52	0.04000000000000007
53	0.04000000000000009
54	0.04000000000000006
55	0.040000000000000084
56	0.040000000000000084
57	0.040000000000000084
58	0.04000000000000007
59	0.040000000000000056
60	0.0400000000000001
61	0.040000000000000105
62	0.040000000000000084
63	0.040000000000000084
64	0.0400000000000001
65	0.040000000000000105
66	0.0400000000000001
67	0.04000000000000009
68	0.0400000000000001
69	0.04000000000000009
70	0.0400000000000001
71	0.04000000000000009
72	0.04000000000000012
73	0.04000000000000012
74	0.04000000000000013
75	0.0400000000000001
76	0.0400000000000001
77	0.040000000000000105
78	0.040000000000000126
79	0.040000000000000126
80	0.0400000000000001
81	0.04000000000000012
82	0.040000000000000126
83	0.04000000000000013
84	0.040000000000000126
85	0.0400000000000001
86	0.040000000000000105
87	0.04000000000000012
88	0.04000000000000013
89	0.04000000000000013
90	0.04000000000000014
91	0.040000000000000105
92	0.040000000000000126
93	0.04000000000000012
94	0.04000000000000014
95	0.04000000000000012
96	0.04000000000000012
97	0.04000000000000013
98	0.04000000000000013
99	0.040000000000000153
100	0.04000000000000013
101	0.04000000000000013
102	0.040000000000000126
103	0.04000000000000013
104	0.04000000000000013
105	0.04000000000000013
106	0.04000000000000013
107	0.040000000000000153
108	0.04000000000000013
109	0.04000000000000016
110	0.04000000000000017
111	0.04000000000000017
112	0.04000000000000017
113	0.04000000000000016
114	0.04000000000000017
115	0.04000000000000017
116	0.04000000000000017
117	0.04000000000000018
118	0.04000000000000016
119	0.04000000000000018
120	0.04000000000000018
121	0.040000000000000153
122	0.04000000000000017
123	0.04000000000000019
124	0.04000000000000017
125	0.04000000000000016
126	0.04000000000000018
127	0.04000000000000018
128	0.04000000000000017
129	0.04000000000000017
130	0.04000000000000017
131	0.04000000000000019
132	0.040000000000000195
133	0.040000000000000195
134	0.0400000000000002
135	0.040000000000000216
136	0.04000000000000019
137	0.040000000000000195
138	0.04000000000000019
139	0.0400000000000002
140	0.0400000000000002
141	0.0400000000000002
142	0.04000000000000022
143	0.040000000000000195
144	0.040000000000000195
145	0.040000000000000216
146	0.0400000000000002
147	0.0400000000000002
148	0.0400000000000002
149	0.04000000000000019
150	0.04000000000000018
151	0.04000000000000014
152	0.04000000000000007
153	0.03999999999999997
154	0.0399999999999998
155	0.0399999999999996
156	0.03999999999999922
157	0.03999999999999864
158	0.039999999999997725
159	0.03999999999999636
160	0.03999999999999423
161	0.039999999999990925
162	0.03999999999998592
163	0.03999999999997831
164	0.039999999999966826
165	0.039999999999949486
166	0.039999999999923534
167	0.03999999999988472
168	0.039999999999827
169	0.03999999999974153
170	0.03999999999961541
171	0.039999999999430165
172	0.039999999999159125
173	0.039999999998764184
174	0.039999999998191024
175	0.03999999999736252
176	0.03999999999616964
177	0.0399999999944589
178	0.03999999999201519
179	0.039999999988538024
180	0.03999999998360954
181	0.03999999997665087
182	0.03999999996686333
183	0.039999999953149394
184	0.03999999993400662
185	0.03999999990738655
186	0.03999999987050695
187	0.03999999981960391
188	0.03999999974960489
189	0.0399999996537004
190	0.03999999952278374
191	0.039999999344722974
192	0.03999999910341715
193	0.03999999877757866
194	0.03999999833916831
195	0.03999999775139277
196	0.03999999696615157
197	0.03999999592079624
198	0.03999999453403261
199	0.03999999270076072
200	0.03999999028560362
201	0.039999987114823686
202	0.03999998296626677
203	0.03999997755690304
204	0.03999997052745248
205	0.0399999614234906
206	0.03999994967232172
207	0.03999993455478822
208	0.03999991517104605
209	0.03999989039918524
210	0.03999985884540523
211	0.03999981878426766
212	0.039999768087347135
213	0.03999970413838084
214	0.03999962373278304
215	0.03999952295914379
216	0.03999939706007151
217	0.03999924026947572
218	0.03999904562311721
219	0.03999880473898956
220	0.039998507563841795
221	0.03999814208191685
222	0.03999769398177234
223	0.03999714627688191
224	0.03999647887559642
225	0.039995668095989756
226	0.039994686121137935
227	0.03999350039049512
228	0.039992072923255594
229	0.03999035956993972
230	0.039988309188929136
231	0.03998586274532218
232	0.0399829523302898
233	0.039979500100107083
234	0.03997541713521788
235	0.03997060222106928
236	0.039964940554033865
237	0.03995830237751454
238	0.039950541555297855
239	0.039941494091369656
240	0.03993097660771736
241	0.03991878479408855
242	0.039904691846223354
243	0.03988844691169123
244	0.03986977356509069
245	0.0398483683369661
246	0.0398238993232915
247	0.039796004904710136
248	0.03976429260682384
249	0.03972833813463038
250	0.03968768461563038
251	0.0396418420870968
252	0.039590287263443144
253	0.039532463619474725
254	0.039467781824494494
255	0.03939562056070851
256	0.039315327757090845
257	0.039226222266791656
258	0.03912759601228923
259	0.039018716617798
260	0.0388988305429653
261	0.038767166725662376
262	0.03862294073475215
263	0.038465359426181775
264	0.038293626087694634
265	0.03810694604900768
266	0.03790453272558618
267	0.03768561405532497
268	0.037449439278673856
269	0.03719528600420357
270	0.036922467493475115
271	0.036630340091536324
272	0.0363183107226055
273	0.03598584436468942
274	0.03563247141218635
275	0.0352577948320961
276	0.034861497017424005
277	0.034443346240837475
278	0.034003202612684656
279	0.0335410234501699
280	0.033056867968812506
281	0.0325509012132794
282	0.03202339715222351
283	0.03147474087079297
284	0.03090542980487923
285	0.03031607397279104
286	0.02970739517269635
287	0.029080225127653944
288	0.02843550257413388
289	0.02777426930435392
290	0.0270976651872807
291	0.02640692220749539
292	0.025703357575044477
293	0.02498836597262713
294	0.02426341101877053
295	0.023530016036784663
296	0.022789754229067295
297	0.022044238364568394
298	0.02129511009377982
299	0.020544029010376438
300	0.019792661581526105
301	0.019042670069871166
302	0.018295701569264095
303	0.01755337727355467
304	0.016817282093149127
305	0.016088954727804205
306	0.015369878296318628
307	0.014661471614610502
308	0.013965081203308829
309	0.013281974094651547
310	0.012613331496389815
311	0.011960243357780656
312	0.011323703869836665
313	0.010704607919025744
314	0.010103748500795658
315	0.009521815086851165
316	0.008959392928231292
317	0.008416963265097763
318	0.007894904403908418
319	0.007393493613443474
320	0.006912909783082201
321	0.006453236779873521
322	0.006014467435357514
323	0.005596508088802048
324	0.0051991836105201965
325	0.004822242827205825
326	0.004465364270720812
327	0.004128162172422802
328	0.0038101926268533214
329	0.003510959851316141
330	0.003229922471455996
331	0.002966499767280471
332	0.0027200778190313913
333	0.0024900154977804067
334	0.0022756502514716392
335	0.00207630364323999
336	0.0018912866050792379
337	0.0017199043762082713
338	0.0015614611016847608
339	0.0014152640728504707
340	0.0012806275969794276
341	0.0011568764889692672
342	0.0010433491830085487
343	0.0009394004668222074
344	0.0008444038453090619
345	0.0007577535441153911
346	0.0006788661669248569
347	0.0006071820229840515
348	0.0005421661436311181
349	0.0004833090083660771
350	0.00043012700231655063
351	0.00038216262783834063
352	0.0003389844934777832
353	0.0003001871036469949
354	0.0002653904721612023
355	0.00023423958229810575
356	0.00020640371530207684
357	0.00018157566831000717
358	0.00015947088155907868
359	0.00013982649348622978
360	0.00012240034097924798
361	0.00010696992062238789
362	9.333132532453255e-05
363	8.129816925162204e-05
364	7.070051253064816e-05
365	6.138379577015614e-05
366	5.32077930689512e-05
367	4.6045590874637755e-05
368	3.9782598817874104e-05
369	3.431559749526452e-05
370	2.9551827109582713e-05
371	2.540811990420654e-05
372	2.181007845090971e-05
373	1.8691301066371545e-05
374	1.599265494129892e-05
375	1.3661596963979294e-05
376	1.1651541703438918e-05
377	9.921275581382501e-06
378	8.434415901343583e-06
379	7.158913112155427e-06
380	6.066594454877951e-06
381	5.132746971498188e-06
382	4.335737733883268e-06
383	3.656669076557166e-06
384	3.079066581059471e-06
385	2.588597557371454e-06
386	2.17281779394665e-06
387	1.8209443974190435e-06
388	1.5236526116420203e-06
389	1.272894589310093e-06
390	1.0617381844245354e-06
391	8.842239370869261e-07
392	7.352385307437993e-07
393	6.104031136455379e-07
394	5.05974988866003e-07
395	4.187612890334558e-07
396	3.460433615311545e-07
397	2.855106961989844e-07
398	2.3520332961618266e-07
399	1.9346175720103446e-07
400	1.5888347615118613e-07


==> figures/advection_A3.txt <==
0	1.921947727823849e-98
1	2.8829215917357735e-96
2	2.1766058017605092e-94
3	1.1027175088389334e-92
4	4.21681337571202e-91
5	1.298125537978774e-89
6	3.350734179339735e-88
7	7.458314428152028e-87
8	1.4612602211411253e-85
9	2.5597389423710763e-84
10	4.0587974467277834e-83
11	5.88377910131576e-82
12	7.862073557485674e-81
13	9.750520924173751e-80
14	1.1289351728488198e-78
15	1.2264403820905577e-77
16	1.2556255306644746e-76
17	1.2161202078295863e-75
18	1.1180689674133613e-74
19	9.786955169970946e-74
20	8.178768103038231e-73
21	6.541045442882377e-72
22	5.017446990808775e-71
23	3.6988379576719634e-70
24	2.6253641604705255e-69
25	1.7971487737426333e-68
26	1.1882799171863573e-67
27	7.59997108089234e-67
28	4.7079916061135866e-66
29	2.828270024587666e-65
30	1.6495345925995122e-64
31	9.350136750281997e-64
32	5.156095941975708e-63
33	2.76868618954723e-62
34	1.4489540222403533e-61
35	7.396382747978898e-61
36	3.6855569875913557e-60
37	1.7939980793469918e-59
38	8.536396492524184e-59
39	3.9732286814889145e-58
40	1.8100756240280005e-57
41	8.075848142110581e-57
42	3.5306870593352076e-56
43	1.513350653562651e-55
44	6.3627932710096756e-55
45	2.625381308190776e-54
46	1.0635849897690469e-53
47	4.232307831664226e-53
48	1.6549665066978983e-52
49	6.3618284383601654e-52
50	2.405038483517419e-51
51	8.944768609863049e-51
52	3.2739828153982123e-50
53	1.1797527385993913e-49
54	4.186530611497814e-49
55	1.4635318227537836e-48
56	5.0415666533131195e-48
57	1.7118680200176056e-47
58	5.731098324178234e-47
59	1.8922795790328424e-46
60	6.163473528626665e-46
61	1.9809228953261074e-45
62	6.283718342392194e-45
63	1.9677717232662632e-44
64	6.084711462903473e-44
65	1.8582653506545552e-43
66	5.606219311238414e-43
67	1.671153282513352e-42
68	4.9230335594938095e-42
69	1.4335188786972087e-41
70	4.1267619313855485e-41
71	1.1747072133977657e-40
72	3.3070487636173354e-40
73	9.209087624003634e-40
74	2.5370546731664117e-39
75	6.915926871133551e-39
76	1.865720041638151e-38
77	4.981778043022413e-38
78	1.3168265547424155e-37
79	3.4462108083126415e-37
80	8.930695055728235e-37
81	2.2920196044520147e-36
82	5.826382518338121e-36
83	1.4671811065283373e-35
84	3.660391711360982e-35
85	9.048657913922328e-35
86	2.2166947020842987e-34
87	5.382000850821605e-34
88	1.2952321965180513e-33
89	3.090054407191368e-33
90	7.308811006182366e-33
91	1.7140986945121547e-32
92	3.986380100756071e-32
93	9.194320637529397e-32
94	2.1033033093008737e-31
95	4.772740062716548e-31
96	1.0743817768777217e-30
97	2.3994677059010978e-30
98	5.317116555273703e-30
99	1.1691794335113338e-29
100	2.551336633558055e-29
101	5.52551891148919e-29
102	1.187772874271654e-28
103	2.534453541874621e-28
104	5.368595792518667e-28
105	1.1290070477704699e-27
106	2.3573584344655704e-27
107	4.887428246125291e-27
108	1.006220372304286e-26
109	2.0572888030965346e-26
110	4.177512511910213e-26
111	8.425407182441548e-26
112	1.6878910304935397e-25
113	3.3589801974394186e-25
114	6.640620036753893e-25
115	1.3042956827208663e-24
116	2.5452901117192955e-24
117	4.935366403128413e-24
118	9.509309129043703e-24
119	1.8207574200216945e-23
120	3.4646104161575813e-23
121	6.552108887825554e-23
122	1.2315638488503855e-22
123	2.3009448019913897e-22
124	4.273195948598922e-22
125	7.88896890070838e-22
126	1.447876767774679e-21
127	2.6418586509986413e-21
128	4.7926586938749835e-21
129	8.644787610318173e-21
130	1.550474573560749e-20
131	2.765213741899884e-20
132	4.9041912675689025e-20
133	8.649704897897133e-20
134	1.5172271827014222e-19
135	2.6468863027679276e-19
136	4.592772226620606e-19
137	7.926633426337807e-19
138	1.3608049622780884e-18
139	2.323886659976837e-18
140	3.947883880987419e-18
141	6.672096320174743e-18
142	1.1218288944889618e-17
143	1.8766138389927635e-17
144	3.123377847376797e-17
145	5.1724051927960975e-17
146	8.523064767300919e-17
147	1.397496934703778e-16
148	2.280206160237031e-16
149	3.702385666047793e-16
150	5.982591826284825e-16
151	9.620838568542333e-16
152	1.5398122100158378e-15
153	2.452839281245167e-15
154	3.888946257721758e-15
155	6.13721181190348e-15
156	9.640536605408883e-15
157	1.5074281927368502e-14
158	2.3463435315927902e-14
159	3.635633702197772e-14
160	5.6081036566786553e-14
161	8.612177663549467e-14
162	1.3166927148359374e-13
163	2.0042120992554154e-13
164	3.0374129397177005e-13
165	4.583295489975559e-13
166	6.886182315987882e-13
167	1.0301926173021053e-12
168	1.5346525436615129e-12
169	2.276489787837532e-12
170	3.3627726454403342e-12
171	4.9467214326998816e-12
172	7.246651812331583e-12
173	1.0572288940778726e-11
174	1.5361155821646826e-11
175	2.22286669392219e-11
176	3.2036780762104016e-11
177	4.5987667543496545e-11
178	6.575093958337126e-11
179	9.363570429625796e-11
180	1.3282220323302443e-10
181	1.876722990574163e-10
182	2.641438205690445e-10
183	3.7034108166103356e-10
184	5.172431268179984e-10
185	7.196628717397556e-10
186	9.975048375465763e-10
187	1.3774072534382344e-09
188	1.8948766683389442e-09
189	2.597050731569189e-09
190	3.5462584736116837e-09
191	4.824588381032098e-09
192	6.539724105190457e-09
193	8.832367217271421e-09
194	1.1885637620460208e-08
195	1.5936926798255094e-08
196	2.1292778891873974e-08
197	2.8347491642230247e-08
198	3.760626555613956e-08
199	4.971388733545464e-08
200	6.549011466869568e-08
201	8.597313582399275e-08
202	1.1247271076189736e-07
203	1.4663486200927836e-07
204	1.9052027409645273e-07
205	2.466988800773643e-07
206	3.1836346177705125e-07
207	4.094654651118954e-07
208	5.248766299679903e-07
209	6.70580451014272e-07
210	8.538979149873301e-07
211	1.083752392892134e-06
212	1.3709789914241494e-06
213	1.728684073462171e-06
214	2.1726610267894773e-06
215	2.721868674594174e-06
216	3.3989789592942033e-06
217	4.231000668586437e-06
218	5.249985982486677e-06
219	6.4938264733377495e-06
220	8.007144856243926e-06
221	9.842288232747745e-06
222	1.2060427762832212e-05
223	1.4732768606892349e-05
224	1.7941872569011982e-05
225	2.178309411726956e-05
226	2.63661283316028e-05
227	3.181666681643548e-05
228	3.827815470265677e-05
229	4.5913638549623746e-05
230	5.490769125148728e-05
231	6.546839597474743e-05
232	7.782936674110003e-05
233	9.2251778572434e-05
234	0.00010902637520098336
235	0.00012847541730218127
236	0.00015095452913336738
237	0.00017685439647819532
238	0.00020660226404090086
239	0.0002406631760580102
240	0.00027954090006181945
241	0.0003237784706140019
242	0.0003739582876089801
243	0.0004307017026067791
244	0.000494668026771983
245	0.0005665528955380177
246	0.0006470859282378055
247	0.0007370276257747915
248	0.0008371654560560063
249	0.00094830908544024
250	0.0010712847248977473
251	0.001206928571915132
252	0.0013560793433409998
253	0.0015195699102309077
254	0.001698218063133017
255	0.0018928164549199557
256	0.002104121787921664
257	0.0023328433323978335
258	0.0025796308839066842
259	0.002845062287435049
260	0.003129630675774077
261	0.0034337315880512203
262	0.003757650151045019
263	0.004101548520397094
264	0.00446545379059211
265	0.004849246591125965
266	0.005252650591194405
267	0.005675223136135037
268	0.006116347235445583
269	0.0065752251142642895
270	0.007050873527616596
271	0.007542121019491265
272	0.008047607287008018
273	0.008565784783790813
274	0.009094922666495708
275	0.009633113154701733
276	0.010178280337607303
277	0.010728191421828001
278	0.01128047037379603
279	0.011832613868615073
280	0.012382009415577383
281	0.01292595548978245
282	0.013461683460297774
283	0.013986381068947116
284	0.014497217180939203
285	0.014991367499940182
286	0.015466040916545134
287	0.015918506141020194
288	0.016346118259148605
289	0.016746344844378275
290	0.01711679126044493
291	0.017455224796300624
292	0.01775959728942409
293	0.01802806591419355
294	0.018259011838580426
295	0.018451056484461336
296	0.01860307516370361
297	0.01871420790311362
298	0.018783867315512025
299	0.018811743420715194
300	0.01879780536811359
301	0.018742300060878143
302	0.018645747729631658
303	0.018508934549757345
304	0.018332902440487974
305	0.018118936224710815
306	0.017868548365293523
307	0.017583461526060763
308	0.01726558923280242
309	0.01691701493148698
310	0.01653996975691422
311	0.016136809335241743
312	0.0157099899481519
313	0.01526204438501293
314	0.01479555780246728
315	0.014313143898800097
316	0.013817421693639571
317	0.013310993182542431
318	0.01279642211140661
319	0.012276214088063817
320	0.011752798218501757
321	0.01122851042362877
322	0.010705578559998694
323	0.010186109435121118
324	0.009672077775518435
325	0.009165317174141338
326	0.008667513013647137
327	0.00818019733384792
328	0.007704745585744686
329	0.007242375191303623
330	0.006794145807749234
331	0.006360961177818515
332	0.005943572433238441
333	0.005542582707683319
334	0.0051584529075995875
335	0.004791508484455034
336	0.004441947050024385
337	0.0041098466770679905
338	0.003795174730958154
339	0.0034977970831974103
340	0.0032174875650686293
341	0.0029539375285627728
342	0.0027067653919435994
343	0.0024755260585304843
344	0.0022597201092183516
345	0.002058802681629929
346	0.0018721919613504097
347	0.0016992772231903483
348	0.001539426372646878
349	0.0013919929495002411
350	0.001256322566634479
351	0.0011317587675789404
352	0.001017648295829582
353	0.000913345777652347
354	0.00081821782774658
355	0.0007316465938305325
356	0.000653032761900469
357	0.0005817980486264709
358	0.0005173872111146401
359	0.00045926960713416884
360	0.0004069403409370037
361	0.00035992103105450394
362	0.0003177602370130554
363	0.00028003358184609903
364	0.0002463436066727285
365	0.00021631939254198397
366	0.00018961598328471823
367	0.00016591364134606361
368	0.00014491696656145984
369	0.00012635390565346488
370	0.00010997467792496954
371	9.555064026082247e-05
372	8.287311217169029e-05
373	7.175217926240464e-05
374	6.201549121688297e-05
375	5.350706819171508e-05
376	4.608612742364288e-05
377	3.9625939900009786e-05
378	3.401272512843362e-05
379	2.914459038065042e-05
380	2.4930519279901583e-05
381	2.1289413252185803e-05
382	1.8149188167050025e-05
383	1.544592744878688e-05
384	1.3123092037436298e-05
385	1.1130786812814226e-05
386	9.425082454760564e-06
387	7.967391188982476e-06
388	6.723894449900665e-06
389	5.665020169235144e-06
390	4.764967161206077e-06
391	4.001273911933971e-06
392	3.3544289820688984e-06
393	2.8075201885507135e-06
394	2.345919735007466e-06
395	1.957002502617029e-06
396	1.6298947869789753e-06
397	1.3552508650866516e-06
398	1.1250548939945842e-06
399	1.255927747561374e-06
400	3.972086903779655e-06


==> figures/advection_A4.txt <==
0	1.3863432936411706e-49
1	1.0397574702308779e-47
2	3.951078386877337e-46
3	1.0137635334751061e-44
4	1.9748893450197742e-43
5	3.114398547550927e-42
6	4.139859352566131e-41
7	4.7692491507013115e-40
8	4.859282893085555e-39
9	4.446839840129739e-38
10	3.699576097078721e-37
11	2.8256318734716105e-36
12	1.9972434269871768e-35
13	1.3152730467313489e-34
14	8.116057443375358e-34
15	4.715665245053352e-33
16	2.5909082762769794e-32
17	1.3510918238745505e-31
18	6.709094381259368e-31
19	3.181652449394968e-30
20	1.4447107078203397e-29
21	6.295985545570845e-29
22	2.638873722746996e-28
23	1.065806177381765e-27
24	4.155292342676451e-27
25	1.5663295560174648e-26
26	5.716900356591665e-26
27	2.023119420169203e-25
28	6.950382470968847e-25
29	2.320733247708116e-24
30	7.539428737012505e-24
31	2.3855230608195047e-23
32	7.358123284033018e-23
33	2.2144650783755733e-22
34	6.507964867894581e-22
35	1.869092131343605e-21
36	5.249767954443879e-21
37	1.443012179551517e-20
38	3.884188766439286e-20
39	1.024461720382847e-19
40	2.6491511194252047e-19
41	6.720023487453755e-19
42	1.673066894085528e-18
43	4.0902370514492506e-18
44	9.82381354352519e-18
45	2.31900843249574e-17
46	5.3827007394265097e-17
47	1.2289961444556785e-16
48	2.761353466247389e-16
49	6.10767797556592e-16
50	1.3303547162719964e-15
51	2.854591932100865e-15
52	6.035980742845475e-15
53	1.2580999068320291e-14
54	2.58569164043969e-14
55	5.2415339280978e-14
56	1.0482891386434138e-13
57	2.0690033308594648e-13
58	4.030981641598552e-13
59	7.754218185327991e-13
60	1.4731499783658177e-12
61	2.7646374552032172e-12
62	5.126355766414157e-12
63	9.394039549544492e-12
64	1.7016088260889043e-11
65	3.047322439665409e-11
66	5.3965128019935364e-11
67	9.452054374991355e-11
68	1.637709615108628e-10
69	2.8075163615301784e-10
70	4.762742117827289e-10
71	7.996751914814229e-10
72	1.3291139617334912e-09
73	2.187112143713952e-09
74	3.5637426744399797e-09
75	5.750854818153933e-09
76	9.192036999270308e-09
77	1.4554764757231402e-08
78	2.28334632274055e-08
79	3.5495153149971717e-08
80	5.468307785379114e-08
81	8.349836204052116e-08
82	1.263854633179686e-07
83	1.8965405905887635e-07
84	2.821781449793258e-07
85	4.163225329748844e-07
86	6.091575679833229e-07
87	8.840345697915581e-07
88	1.2726069356035916e-06
89	1.8173945270183854e-06
90	2.5750012188516475e-06
91	3.6201063839588187e-06
92	5.050359458812878e-06
93	6.992311163525564e-06
94	9.608513794418974e-06
95	1.3105914440482526e-05
96	1.7745647058516794e-05
97	2.3854300128092256e-05
98	3.18366942754661e-05
99	4.2190147275423025e-05
100	5.552013116316685e-05
101	7.255713745439844e-05
102	9.417446221879798e-05
103	0.00012140650461640518
104	0.00015546704339077148
105	0.0001977668200051262
106	0.00024992962032728604
107	0.00031380591612084944
108	0.0003914830114223165
109	0.0004852905464746557
110	0.000597800153111572
111	0.0007318180402609649
112	0.0008903693259191097
113	0.0010766730306504908
114	0.0012941068135326327
115	0.001546160767945516
116	0.0018363799018177684
117	0.002168295301130311
118	0.002545344408653443
119	0.002970781329695641
120	0.003447578586468176
121	0.003978322262085013
122	0.004565102980667945
123	0.005209405635824973
124	0.005912001179330393
125	0.0066728440890932205
126	0.007490979326442628
127	0.008364462646969993
128	0.009290298031296456
129	0.010264395743178166
130	0.011281554100658432
131	0.012335467467845392
132	0.013418762254831719
133	0.014523061873690098
134	0.01563908066894877
135	0.016756745857021596
136	0.017865345510645426
137	0.018953699653832312
138	0.020010350632868344
139	0.021023768140306116
140	0.021982563628486305
141	0.02287570838765556
142	0.02369274930430028
143	0.024424016272004807
144	0.025060815404325566
145	0.025595602591205368
146	0.02602213253195082
147	0.02633557914446744
148	0.0265326241603471
149	0.02661151173061135
150	0.026572067945479227
151	0.0264156852695814
152	0.02614527296795755
153	0.02576517560663675
154	0.02528106261749721
155	0.024699792689097097
156	0.024029257358939578
157	0.02327820862167356
158	0.02245607562370877
159	0.021572775587444495
160	0.0206385240052281
161	0.01966364887857417
162	0.018658413372130683
163	0.017632850728851936
164	0.01659661468032741
165	0.01555884791326334
166	0.014528070448911495
167	0.013512089084809048
168	0.012517928363268099
169	0.0115517828911585
170	0.01061899025930586
171	0.00972402331160718
172	0.0088705001035958
173	0.008061209573064875
174	0.007298150722698567
175	0.006582582983898617
176	0.005915085386334028
177	0.005295622190776545
178	0.004723612743164569
179	0.004198003463941809
180	0.0037173400862943223
181	0.0032798384876669027
182	0.0028834527090499584
183	0.002525939015047894
184	0.002204915104931189
185	0.0019179138324239527
186	0.0016624310231270728
187	0.0014359671880552238
188	0.0012360631161631502
189	0.001060329485800943
190	0.0009064707639331944
191	0.0007723037629846088
192	0.0006557712995772672
193	0.0005549514491820761
194	0.00046806291833479774
195	0.00039346706442956676
196	0.0003296670852414659
197	0.0002753048793163832
198	0.00022915604718100346
199	0.0001901234647603215
200	0.00015722981697799683
201	0.0001296094334844472
202	0.00010649972170635299
203	8.72324464990641e-05
204	7.122506184022685e-05
205	5.797225914852109e-05
206	4.703785958328201e-05
207	3.8047144468044614e-05
208	3.067968896081489e-05
209	2.466273926872948e-05
210	1.9765152939122986e-05
211	1.57919048132177e-05
212	1.2579147789743166e-05
213	9.989807254563688e-06
214	7.909680506182309e-06
215	6.244007358399764e-06
216	4.914474952979887e-06
217	3.856618310384673e-06
218	3.0175779575795485e-06
219	2.3541768040973363e-06
220	1.8312800323898477e-06
221	1.420403903785243e-06
222	1.0985418703294221e-06
223	8.47179072011659e-07
224	6.514690655159872e-07
225	4.99549379175882e-07
226	3.819751475747352e-07
227	2.912525969440365e-07
228	2.2145649490749068e-07
229	1.6791782484220317e-07
230	1.2696988687490016e-07
231	9.574276354451411e-08
232	7.19976240580003e-08
233	5.399368699651749e-08
234	4.03818304661916e-08
235	3.0119845998736946e-08
236	2.2405193791820514e-08
237	1.6621848034986536e-08
238	1.2298437550464406e-08
239	9.075403426396738e-09
240	6.679325305269105e-09
241	4.902923879149121e-09
242	3.5895400364932523e-09
243	2.621130838161226e-09
244	1.909017686881499e-09
245	1.386780160727365e-09
246	1.004816416953922e-09
247	7.261932928182045e-10
248	5.234908396488284e-10
249	3.7641088327320263e-10
250	2.699705168766093e-10
251	1.931418526344059e-10
252	1.378310623544688e-10
253	9.811450049077313e-11
254	6.966896540705962e-11
255	4.9348078205244905e-11
256	3.4868274495792327e-11
257	2.4576756624816316e-11
258	1.7280532302502516e-11
259	1.2120836561964913e-11
260	8.481164095519443e-12
261	5.920115131461024e-12
262	4.122503595509676e-12
263	2.8638646559802373e-12
264	1.9847637078096353e-12
265	1.3722533105065675e-12
266	9.465273547884027e-13
267	6.51342883509823e-13
268	4.4716517862823464e-13
269	3.062754820087519e-13
270	2.0928907239916294e-13
271	1.426839172715632e-13
272	9.705137582832524e-14
273	6.586134425821112e-14
274	4.4592897833905896e-14
275	3.0123884206941e-14
276	2.030347338066491e-14
277	1.3653616675344559e-14
278	9.161085446765152e-15
279	6.1329844414273315e-15
280	4.096625862908697e-15
281	2.730323034965134e-15
282	1.8156778983707004e-15
283	1.2047705653716875e-15
284	7.976536435939405e-16
285	5.269537392014811e-16
286	3.4736207590789036e-16
287	2.2847974262440017e-16
288	1.4995880690945058e-16
289	9.821069624580906e-17
290	6.418176805739472e-17
291	4.185372791319683e-17
292	2.7235144512994392e-17
293	1.7684864955509697e-17
294	1.1459186088904105e-17
295	7.409504502817066e-18
296	4.7809182242536705e-18
297	3.078389577543113e-18
298	1.978013708505903e-18
299	1.268328583457111e-18
300	8.115855729907533e-19
301	5.182510356597667e-19
302	3.3025743592314218e-19
303	2.1002684940171018e-19
304	1.3329382039264456e-19
305	8.4423115523202e-20
306	5.336199409702122e-20
307	3.366085739907731e-20
308	2.119062942275124e-20
309	1.3313467675201106e-20
310	8.347765426923959e-21
311	5.2237700407053976e-21
312	3.262388333564748e-21
313	2.033424530575913e-21
314	1.2649234548106676e-21
315	7.853209489015665e-22
316	4.866086401215742e-22
317	3.0092971349127943e-22
318	1.8574017773888046e-22
319	1.1442082082213786e-22
320	7.035023403773869e-23
321	4.3170807210251504e-23
322	2.6441236315525664e-23
323	1.6163787196387875e-23
324	9.862273961091094e-24
325	6.0060141132643804e-24
326	3.650679771707549e-24
327	2.214838047011909e-24
328	1.341200720743777e-24
329	8.106471355066155e-25
330	4.890563309659983e-25
331	2.944947431584473e-25
332	1.7700701975702836e-25
333	1.0619409074672868e-25
334	6.359306373587357e-26
335	3.801204951103038e-26
336	2.2679712778326777e-26
337	1.3507068758759006e-26
338	8.029611287814882e-27
339	4.764752222693336e-27
340	2.822286068494458e-27
341	1.668703436478253e-27
342	9.848661195115598e-28
343	5.802265792980641e-28
344	3.412266058451213e-28
345	2.0031590981373594e-28
346	1.173863834520644e-28
347	6.866764263670033e-29
348	4.009785045016481e-29
349	2.337367329946958e-29
350	1.3601040803493082e-29
351	7.900579936530481e-30
352	4.581311237220927e-30
353	2.6519598811086553e-30
354	1.5324726945613516e-30
355	8.84035051197888e-31
356	5.090957329548962e-31
357	2.9267453448587904e-31
358	1.679686314470897e-31
359	9.623464469351712e-32
360	5.504234919595975e-32
361	3.1428738342689095e-32
362	1.7915280567399617e-32
363	1.0195045229357163e-32
364	5.791962732848235e-33
365	3.285001636069602e-33
366	1.8600336821552944e-33
367	1.0514377353320627e-33
368	5.933705334553038e-34
369	3.3431062373726964e-34
370	1.8804347780930525e-34
371	1.0559719033960391e-34
372	5.920174761066717e-35
373	3.313651567364703e-35
374	1.8517031407282255e-35
375	1.0330709416185849e-35
376	5.754203621702409e-36
377	3.1999163868477955e-36
378	1.7766111128075814e-36
379	9.848009563961823e-37
380	5.450155399744269e-37
381	3.0114497960051354e-37
382	1.6613099206314273e-37
383	9.150312761037648e-38
384	5.03191639987342e-38
385	2.7627719144631963e-38
386	1.5145119781742118e-38
387	8.289309869452335e-39
388	4.5298510923700616e-39
389	2.4715605967523887e-39
390	1.3464253248312395e-39
391	7.323502407129723e-40
392	3.977249168770813e-40
393	2.1566319801336894e-40
394	1.1676169699691304e-40
395	6.311865095131934e-41
396	3.406824771746824e-41
397	1.8360245340451038e-41
398	9.879741154130511e-42
399	4.6610950346295345e-42
400	6.768018648673989e-42


==> figures/advection_A5.txt <==
0	3.720075976020836e-44
1	1.8600379880104182e-42
2	4.836098768827086e-41
3	8.68017727738195e-40
4	1.2059246288934208e-38
5	1.3795281744410597e-37
6	1.3505942501831195e-36
7	1.1617856321938081e-35
8	8.949403013940198e-35
9	6.262763487959896e-34
10	4.026322045373968e-33
11	2.3994885195299756e-32
12	1.3353137202519872e-31
13	6.981582400607624e-31
14	3.447217800396998e-30
15	1.614511426839508e-29
16	7.199859334121586e-29
17	3.067318290529588e-28
18	1.2520250437094181e-27
19	4.909180794250883e-27
20	1.8533077204174298e-26
21	6.750342569684776e-26
22	2.3765813660271903e-25
23	8.101412782530748e-25
24	2.6780365655385688e-24
25	8.596638244089437e-24
26	2.683213725993572e-23
27	8.152854397798996e-23
28	2.4141574731760964e-22
29	6.973669573682577e-22
30	1.9669974200057955e-21
31	5.4221473141005e-21
32	1.4618972115800138e-20
33	3.858070718788051e-20
34	9.973331091100118e-20
35	2.5270675040966017e-19
36	6.280185725439759e-19
37	1.5316649640044545e-18
38	3.66802909091106e-18
39	8.629947460153808e-18
40	1.9957507052469912e-17
41	4.538707557655794e-17
42	1.0155010676368782e-16
43	2.2363285804279495e-16
44	4.849239449661027e-16
45	1.0357662900574363e-15
46	2.1800154130322203e-15
47	4.522923396964991e-15
48	9.25307731565566e-15
49	1.86723715403935e-14
50	3.717852617170483e-14
51	7.306202867891357e-14
52	1.417491163676185e-13
53	2.715784657787223e-13
54	5.139599060314436e-13
55	9.610153068989894e-13
56	1.775834927644533e-12
57	3.243741703019746e-12
58	5.85811341233518e-12
59	1.0462370185063286e-11
60	1.848216417477804e-11
61	3.2300741430249674e-11
62	5.585892724177883e-11
63	9.560350008117317e-11
64	1.6196980825369596e-10
65	2.716744680123401e-10
66	4.512227913028274e-10
67	7.422177069608266e-10
68	1.2093112423282952e-09
69	1.9519903306159046e-09
70	3.121866296623211e-09
71	4.947779547785227e-09
72	7.771883431271974e-09
73	1.2100988032083856e-08
74	1.867888844231609e-08
75	2.8587243004322533e-08
76	4.3384881505891254e-08
77	6.529829059385472e-08
78	9.747952154207518e-08
79	1.4435196375302835e-07
80	2.1206937927323662e-07
81	3.0911932517240333e-07
82	4.471085876334613e-07
83	6.417754445652215e-07
84	9.142813213286577e-07
85	1.2928424767406476e-06
86	1.8147704182546294e-06
87	2.5289973400781167e-06
88	3.4991694185155544e-06
89	4.807395561051568e-06
90	6.5587413322681545e-06
91	8.886556293610602e-06
92	1.1958716825079842e-05
93	1.59848545227425e-05
94	2.1224621368564995e-05
95	2.7997016007394723e-05
96	3.669075976277327e-05
97	4.777566586472311e-05
98	6.181489050523959e-05
99	7.947789001751808e-05
100	0.0001015538355139987
101	0.00012896515621239345
102	0.00016278079766685838
103	0.00020422869421924525
104	0.00025470686997738543
105	0.00031579250400756015
106	0.0003892482282841184
107	0.0004770248767753454
108	0.0005812598765479549
109	0.0007042704725223145
110	0.0008485410116446475
111	0.0010167035840942683
112	0.0012115114318676618
113	0.0014358046902903543
114	0.0016924682254498592
115	0.0019843815678393774
116	0.0023143612149737485
117	0.002685095876347224
118	0.003099075553514711
119	0.0035585156748777977
120	0.004065277825794676
121	0.004620788915516642
122	0.005225960888158195
123	0.005881113300484345
124	0.006585901240645459
125	0.007339251136645658
126	0.008139306991244676
127	0.008983389474226769
128	0.009867970100279736
129	0.010788662421989635
130	0.01174023177790351
131	0.012716624664840763
132	0.01371101826539688
133	0.014715890073337748
134	0.015723106941840113
135	0.016724032255005787
136	0.017709649315693392
137	0.01867069847653466
138	0.019597825039101985
139	0.02048173452955803
140	0.0213133516456293
141	0.02208397897331395
142	0.022785451501610043
143	0.023410283023859425
144	0.02395180070384705
145	0.024404264397091716
146	0.02476296774136502
147	0.025024318549506278
148	0.025185896632512268
149	0.02524648782937075
150	0.025206093698131756
151	0.025065917005587166
152	0.024828323816398268
153	0.024496783603781908
154	0.024075789362525475
155	0.023570760183899774
156	0.022987929137484205
157	0.022334219587669978
158	0.021617113247670388
159	0.020844513340569297
160	0.0200246061987219
161	0.019165724496851097
162	0.01827621509083176
163	0.017364314136360096
164	0.0164380318042755
165	0.015505048508180531
166	0.014572624131545647
167	0.013647521301768469
168	0.012735943322874926
169	0.011843486960476888
170	0.010975109884184344
171	0.010135112223724605
172	0.009327131393050376
173	0.008554149086849592
174	0.007818509158893776
175	0.007121944952169418
176	0.006465614565328691
177	0.0058501425055557995
178	0.005275666189947524
179	0.004741885810351712
180	0.004248116163957436
181	0.0037933391670333856
182	0.0033762559052055645
183	0.002995337223844902
184	0.002648872020178269
185	0.0023350125588832643
186	0.0020518162901182286
187	0.0017972837988996678
188	0.0015693926540255648
189	0.001366127050747328
190	0.0011855032523153844
191	0.0010255909303167649
192	0.0008845305820175867
193	0.0007605472649355227
194	0.000651960935301726
195	0.0005571937090186596
196	0.0004747743825566613
197	0.00040334055852639107
198	0.00034163871809083664
199	0.00028852257164412547
200	0.00024295000195644986
201	0.00020397889185191576
202	0.0001707621029120831
203	0.00014254184399406766
204	0.00011864363966133185
205	9.847007991450422e-05
206	8.149450466921553e-05
207	6.725474987879806e-05
208	5.534705750414164e-05
209	4.542022900998513e-05
210	3.7170081909111545e-05
211	3.0334251168028885e-05
212	2.4687362025059435e-05
213	2.003658787819653e-05
214	1.6217596244933517e-05
215	1.3090877209610838e-05
216	1.053844206006432e-05
217	8.460874764812443e-06
218	6.774715340582821e-06
219	5.410151796851077e-06
220	4.308996017731073e-06
221	3.4229184641251656e-06
222	2.711916779186333e-06
223	2.1429941048064277e-06
224	1.6890240319596194e-06
225	1.3277804981272178e-06
226	1.0411125137270927e-06
227	8.142452665157551e-07
228	6.351908539407766e-07
229	4.942535779415477e-07
230	3.8361636648328295e-07
231	2.9699643341263613e-07
232	2.2935973413344882e-07
233	1.766851075018715e-07
234	1.3577020849760027e-07
235	1.0407243053220076e-07
236	7.957899312021218e-08
237	6.070123506004512e-08
238	4.618891203791377e-08
239	3.50609586104611e-08
240	2.654974639297682e-08
241	2.005636174562222e-08
242	1.511484597759832e-08
243	1.1363697421572587e-08
244	8.523235528026482e-09
245	6.377679667586056e-09
246	4.76100624464208e-09
247	3.545822991865222e-09
248	2.6346442502317314e-09
249	1.9530703281048554e-09
250	1.4444717657136643e-09
251	1.0658590481919083e-09
252	7.846830515117538e-10
253	5.763638632204686e-10
254	4.2238778863070404e-10
255	3.088461794258122e-10
256	2.2531674935297286e-10
257	1.6400955412540805e-10
258	1.1911687070375083e-10
259	8.631968705686626e-11
260	6.241412085853233e-11
261	4.502940516710055e-11
262	3.241558146644375e-11
263	2.3284104905065574e-11
264	1.668849769658203e-11
265	1.1935227831455324e-11
266	8.517335192597632e-12
267	6.065129373690694e-12
268	4.3096641341205185e-12
269	3.055747747491062e-12
270	2.1620511140244623e-12
271	1.5264846142078582e-12
272	1.0754755224736741e-12
273	7.561254122508047e-13
274	5.304884045982034e-13
275	3.714071325636025e-13
276	2.59489844521741e-13
277	1.8092131943121782e-13
278	1.258814763443705e-13
279	8.740575541340613e-14
280	6.056584073252628e-14
281	4.1882091024793365e-14
282	2.890315115068192e-14
283	1.9905889257998003e-14
284	1.3681723866084843e-14
285	9.384824979312439e-15
286	6.424523201308071e-15
287	4.38922877350748e-15
288	2.9927561069659057e-15
289	2.0365421546679725e-15
290	1.3831128221723784e-15
291	9.374909160667226e-16
292	6.341980411663496e-16
293	4.2818769168938515e-16
294	2.885346554459327e-16
295	1.940525489533396e-16
296	1.3025707091979824e-16
297	8.726635838829595e-17
298	5.83524329241431e-17
299	3.8944004966678094e-17
300	2.5941478469160715e-17
301	1.7247423322677245e-17
302	1.144542719552959e-17
303	7.580903274073287e-18
304	5.011802247554687e-18
305	3.307148982901846e-18
306	2.178227692485492e-18
307	1.4320074362034512e-18
308	9.396855229179299e-19
309	6.154855008616235e-19
310	4.023962172092717e-19
311	2.6259923133963336e-19
312	1.7105635669201562e-19
313	1.1122281459605157e-19
314	7.218718598408967e-20
315	4.676711352003066e-20
316	3.024390593167881e-20
317	1.952336482204104e-20
318	1.258037369267276e-20
319	8.092022466576003e-21
320	5.195745289362737e-21
321	3.330185392915071e-21
322	2.130695026652262e-21
323	1.3608461010034686e-21
324	8.676290361586405e-22
325	5.5220326741008915e-22
326	3.5083762879254217e-22
327	2.225143981059208e-22
328	1.4088256946509227e-22
329	8.904428049801431e-23
330	5.618324536790891e-23
331	3.5388490387301774e-23
332	2.2252256193240931e-23
333	1.3968353899075765e-23
334	8.753423096640374e-24
335	5.476138939521181e-24
336	3.420087073333621e-24
337	2.1323983608866444e-24
338	1.3273036253777948e-24
339	8.247935615267088e-25
340	5.116765900415147e-25
341	3.169008376972047e-25
342	1.959435698509116e-25
343	1.2095411738269995e-25
344	7.45408803901923e-26
345	4.586219060225978e-26
346	2.817109124026657e-26
347	1.7276004675041246e-26
348	1.0577325740743455e-26
349	6.465520786651292e-27
350	3.9457388954483175e-27
351	2.4040997818733476e-27
352	1.4624399961321012e-27
353	8.881925722207933e-28
354	5.385695712549432e-28
355	3.2604995995725826e-28
356	1.97077121133026e-28
357	1.1893235869013202e-28
358	7.16601397983498e-29
359	4.3109311584765195e-29
360	2.589299877520348e-29
361	1.5527925477109973e-29
362	9.297503180596266e-30
363	5.558313241710225e-30
364	3.317763681717415e-30
365	1.977313721251766e-30
366	1.1766176345200274e-30
367	6.99079710766153e-31
368	4.147167092128003e-31
369	2.4564717218768373e-31
370	1.4528116089368732e-31
371	8.579184707130129e-32
372	5.058523774982202e-32
373	2.978135816252343e-32
374	1.7506929633979634e-32
375	1.0275952794536879e-32
376	6.022581391289387e-33
377	3.524467769278933e-33
378	2.05947494072192e-33
379	1.2016372663957524e-33
380	7.0007725629468395e-34
381	4.0726401431577315e-34
382	2.3657310561585636e-34
383	1.3721946922289865e-34
384	7.94746979758609e-35
385	4.5962809924890734e-35
386	2.654303184930217e-35
387	1.5306027351302792e-35
388	8.813413795091138e-36
389	5.0675409380072995e-36
390	2.909534426690975e-36
391	1.6681095016247557e-36
392	9.549972391590195e-37
393	5.459562649374723e-37
394	3.1166887604765372e-37
395	1.7766853239526584e-37
396	1.0113715713264833e-37
397	5.749045616160965e-38
398	3.263376512900836e-38
399	1.5356094302972336e-38
400	2.7170394373825006e-38


==> figures/mass_in_B.txt <==
0.0	0.0
100.0	4.940972827652961e-09
200.0	9.733728560416742e-06
300.0	0.00024117612604892668
400.0	0.001322068723012812
500.0	0.003602687010492567
600.0	0.006787657706490035
700.0	0.010370077799740002
800.0	0.013985098760728527
900.0	0.017466139141672377
1000.0	0.02077736240854036
1100.0	0.02394213468655524
1200.0	0.026999109453152356
1300.0	0.029982272635044008
1400.0	0.032915083458649665
1500.0	0.03581114087415155
1600.0	0.038676969578727044
1700.0	0.04151481700059527
1800.0	0.04432471672437255
1900.0	0.04710575515464299
2000.0	0.04985673550935062
2100.0	0.052576469326554014
2200.0	0.05526387393091549
2300.0	0.05791798685430518
2400.0	0.060537954654408296
2500.0	0.06312302002522556
2600.0	0.06567251378255795
2700.0	0.06818585125315459
2800.0	0.070662530836596
2900.0	0.07310213288270234
3000.0	0.0755043178964659
3100.0	0.07786882378967354
3200.0	0.08019546229679309
3300.0	0.08248411482121745
3400.0	0.08473472798076481
3500.0	0.08694730906295726
3600.0	0.08912192153149955
3700.0	0.09125868066815745
3800.0	0.09335774939457274
3900.0	0.09541933429422608
4000.0	0.09744368184121607
4100.0	0.09943107483554461
4200.0	0.10138182904118229
4300.0	0.10329629002151121
4400.0	0.10517483016585344
4500.0	0.10701784590025049
4600.0	0.10882575507529836
4700.0	0.1105989945236011
4800.0	0.11233801777927405
4900.0	0.11404329295188742
5000.0	0.11571530074728352
5100.0	0.11735453262780561
5200.0	0.11896148910463289
5300.0	0.12053667815510556
5400.0	0.1220806137581404
5500.0	0.1235938145410682
5600.0	0.12507680253146888
5700.0	0.12653010200782908
5800.0	0.12795423844310103
5900.0	0.12934973753549683
6000.0	0.1307171243211055
6100.0	0.13205692236317468
6200.0	0.1333696530131457
6300.0	0.13465583473877693
6400.0	0.13591598251492795
6500.0	0.13715060727281123
6600.0	0.13836021540374344
6700.0	0.13954530831364695
6800.0	0.140706382024764
6900.0	0.14184392682124644
7000.0	0.14295842693548252
7100.0	0.14405036027220397
7200.0	0.14512019816759827
7300.0	0.14616840518081875
7400.0	0.1471954389154464
7500.0	0.14820174986861187
7600.0	0.14918778130563012
7700.0	0.15015396915813914
7800.0	0.1511007419438633
7900.0	0.1520285207062467
8000.0	0.15293771897231487
8100.0	0.15382874272723668
8200.0	0.15470199040415847
8300.0	0.1555578528879802
8400.0	0.15639671353183618
8500.0	0.1572189481851258
8600.0	0.15802492523202283
8700.0	0.15881500563946663
8800.0	0.1595895430137083
8900.0	0.1603488836645523
9000.0	0.161093366676497
9100.0	0.16182332398603358
9200.0	0.1625390804644188
9300.0	0.16324095400528849
9400.0	0.16392925561652458
9500.0	0.1646042895158339
9600.0	0.16526635322953945
9700.0	0.16591573769412132
9800.0	0.16655272736008328
9900.0	0.16717760029775267
10000.0	0.16779062830465402
10100.0	0.1683920770141255
10200.0	0.16898220600487518
10300.0	0.1695612689111991
10400.0	0.1701295135336064
10500.0	0.17068718194962024
10600.0	0.1712345106245425
10700.0	0.1717717305219893
10800.0	0.1722990672140226
10900.0	0.17281674099072003
11000.0	0.1733249669690382
11100.0	0.17382395520084204
11200.0	0.1743139107799831
11300.0	0.17479503394832305
11400.0	0.1752675202006101
11500.0	0.1757315603881259
11600.0	0.17618734082103019
11700.0	0.17663504336933977
11800.0	0.17707484556248565
11900.0	0.17750692068740107
12000.0	0.17793143788509896
12100.0	0.17834856224570453
12200.0	0.17875845490191386
12300.0	0.1791612731208556
12400.0	0.17955717039433708
12500.0	0.1799462965274618
12600.0	0.18032879772560778
12700.0	0.1807048166797613
12800.0	0.18107449265020453
12900.0	0.18143796154855688
13000.0	0.1817953560181738
13100.0	0.18214680551291068
13200.0	0.18249243637425894
13300.0	0.1828323719068663
13400.0	0.18316673245245363
13500.0	0.1834956354621426
13600.0	0.18381919556721096
13700.0	0.18413752464829217
13800.0	0.18445073190303785
13900.0	0.18475892391226387
14000.0	0.18506220470459953
14100.0	0.18536067581966162
14200.0	0.18565443636977627
14300.0	0.18594358310027015
14400.0	0.18622821044835525
14500.0	0.18650841060063061
14600.0	0.18678427354922444
14700.0	0.187055887146602
14800.0	0.18732333715906319
14900.0	0.18758670731895383
15000.0	0.1878460793756165
15100.0	0.18810153314510447
15200.0	0.18835314655868435
15300.0	0.18860099571015135
15400.0	0.188845154901982
15500.0	0.18908569669034891
15600.0	0.1893226919290209
15700.0	0.18955620981217333
15800.0	0.18978631791613212
15900.0	0.19001308224007485
16000.0	0.190236567245712
16100.0	0.1904568358959721
16200.0	0.1906739496927121
16300.0	0.19088796871347663
16400.0	0.1910989516473274
16500.0	0.19130695582976412
16600.0	0.19151203727675956
16700.0	0.19171425071792797
16800.0	0.19191364962884894
16900.0	0.19211028626256565
17000.0	0.1923042116802792
17100.0	0.1924954757812559
17200.0	0.19268412733196943
17300.0	0.1928702139944946
17400.0	0.1930537823541719
17500.0	0.19323487794656094
17600.0	0.1934135452837001
17700.0	0.19358982787968995
17800.0	0.19376376827561692
17900.0	0.19393540806383422
18000.0	0.19410478791161606
18100.0	0.19427194758420077
18200.0	0.19443692596723858
18300.0	0.19459976108865884
18400.0	0.19476049013997193
18500.0	0.19491914949701994
18600.0	0.19507577474019014
18700.0	0.1952304006741055
18800.0	0.1953830613468051
18900.0	0.19553379006842805
19000.0	0.1956826194294134
19100.0	0.19582958131822883
19200.0	0.19597470693863978
19300.0	0.19611802682653198
19400.0	0.19625957086629783
19500.0	0.19639936830679847
19600.0	0.19653744777691273
19700.0	0.19667383730068394
19800.0	0.1968085643120737
19900.0	0.19694165566933514
20000.0	0.19707313766901355
20100.0	0.19720303605958536
20200.0	0.19733137605474452
20300.0	0.19745818234634538
20400.0	0.19758347911701177
20500.0	0.19770729005241985
20600.0	0.19782963835326473
20700.0	0.1979505467469178
20800.0	0.19807003749878424
20900.0	0.19818813242336716
21000.0	0.19830485289504754
21100.0	0.19842021985858632
21200.0	0.19853425383935672
21300.0	0.19864697495331332
21400.0	0.1987584029167051
21500.0	0.19886855705553963
21600.0	0.19897745631480412
21700.0	0.19908511926745015
21800.0	0.19919156412314865
21900.0	0.1992968087368206
22000.0	0.19940087061694964
22100.0	0.1995037669336827
22200.0	0.19960551452672323
22300.0	0.1997061299130238
22400.0	0.19980562929428233
22500.0	0.19990402856424788
22600.0	0.2000013433158401
22700.0	0.2000975888480882
22800.0	0.2001927801728939
22900.0	0.20028693202162265
23000.0	0.20038005885152793
23100.0	0.20047217485201327
23200.0	0.20056329395073558
23300.0	0.20065342981955492
23400.0	0.20074259588033352
23500.0	0.20083080531058947
23600.0	0.20091807104900758
23700.0	0.20100440580081202
23800.0	0.201089822043004
23900.0	0.201174332029468
24000.0	0.20125794779595063
24100.0	0.20134068116491416
24200.0	0.20142254375026944
24300.0	0.20150354696199052
24400.0	0.20158370201061435
24500.0	0.20166301991162855
24600.0	0.2017415114897499
24700.0	0.2018191873830968
24800.0	0.20189605804725866
24900.0	0.2019721337592641
25000.0	0.20204742462145123
25100.0	0.20212194056524257
25200.0	0.20219569135482685
25300.0	0.2022686865907502
25400.0	0.20234093571341935
25500.0	0.20241244800651836
25600.0	0.2024832326003424
25700.0	0.20255329847504955
25800.0	0.20262265446383299
25900.0	0.20269130925601636
26000.0	0.20275927140007408
26100.0	0.2028265493065771
26200.0	0.20289315125106838
26300.0	0.20295908537686796
26400.0	0.2030243596978111
26500.0	0.2030889821009193
26600.0	0.20315296034900768
26700.0	0.2032163020832297
26800.0	0.2032790148255603
26900.0	0.2033411059812201
27000.0	0.20340258284104126
27100.0	0.203463452583777
27200.0	0.20352372227835613
27300.0	0.2035833988860841
27400.0	0.20364248926279158
27500.0	0.2037010001609322
27600.0	0.2037589382316309
27700.0	0.20381631002668385
27800.0	0.20387312200051108
27900.0	0.20392938051206377
28000.0	0.20398509182668617
28100.0	0.2040402621179347
28200.0	0.2040948974693539
28300.0	0.20414900387621135
28400.0	0.20420258724719256
28500.0	0.2042556534060558
28600.0	0.2043082080932495
28700.0	0.20436025696749177
28800.0	0.2044118056073135
28900.0	0.20446285951256662
29000.0	0.204513424105897
29100.0	0.2045635047341844
29200.0	0.20461310666994875
29300.0	0.20466223511272533
29400.0	0.20471089519040814
29500.0	0.20475909196056308
29600.0	0.2048068304117115
29700.0	0.20485411546458443
29800.0	0.20490095197334943
29900.0	0.204947344726809
30000.0	0.20499329844957306
30100.0	0.2050388178032047
30200.0	0.2050839073873408
30300.0	0.20512857174078752
30400.0	0.20517281534259202
30500.0	0.20521664261308986
30600.0	0.20526005791493016
30700.0	0.20530306555407757
30800.0	0.205345669780793
30900.0	0.20538787479059242
31000.0	0.20542968472518508
31100.0	0.2054711036733914
31200.0	0.20551213567204102
31300.0	0.2055527847068515
31400.0	0.20559305471328793
31500.0	0.20563294957740474
31600.0	0.2056724731366689
31700.0	0.20571162918076566
31800.0	0.20575042145238798
31900.0	0.2057888536480081
32000.0	0.20582692941863392
32100.0	0.20586465237054877
32200.0	0.205902026066036
32300.0	0.2059390540240886
32400.0	0.2059757397211037
32500.0	0.2060120865915627
32600.0	0.20604809802869803
32700.0	0.20608377738514513
32800.0	0.20611912797358203
32900.0	0.20615415306735504
33000.0	0.2061888559010924
33100.0	0.20622323967130513
33200.0	0.2062573075369757
33300.0	0.20629106262013489
33400.0	0.20632450800642715
33500.0	0.20635764674566476
33600.0	0.20639048185237044
33700.0	0.20642301630630994
33800.0	0.2064552530530133
33900.0	0.20648719500428653
34000.0	0.20651884503871298
34100.0	0.2065502060021447
34200.0	0.20658128070818443
34300.0	0.20661207193865852
34400.0	0.20664258244408015
34500.0	0.20667281494410397
34600.0	0.20670277212797197
34700.0	0.20673245665495102
34800.0	0.20676187115476158
34900.0	0.20679101822799886
35000.0	0.20681990044654583
35100.0	0.20684852035397827
35200.0	0.2068768804659625
35300.0	0.20690498327064566
35400.0	0.20693283122903863
35500.0	0.2069604267753921
35600.0	0.20698777231756524
35700.0	0.20701487023738854
35800.0	0.20704172289101888
35900.0	0.2070683326092891
36000.0	0.20709470169805072
36100.0	0.2071208324385106
36200.0	0.20714672708756188
36300.0	0.2071723878781085
36400.0	0.20719781701938417
36500.0	0.20722301669726606
36600.0	0.20724798907458228
36700.0	0.2072727362914147
36800.0	0.2072972604653957
36900.0	0.20732156369200053
37000.0	0.2073456480448342
37100.0	0.20736951557591335
37200.0	0.20739316831594362
37300.0	0.20741660827459216
37400.0	0.20743983744075523
37500.0	0.2074628577828216
37600.0	0.20748567124893164
37700.0	0.20750827976723157
37800.0	0.20753068524612403
37900.0	0.20755288957451384
38000.0	0.2075748946220507
38100.0	0.20759670223936677
38200.0	0.20761831425831107
38300.0	0.20763973249217993
38400.0	0.20766095873594337
38500.0	0.2076819947664686
38600.0	0.20770284234273909
38700.0	0.2077235032060705
38800.0	0.20774397908032327
38900.0	0.20776427167211192
39000.0	0.20778438267101046
39100.0	0.2078043137497552
39200.0	0.20782406656444435
39300.0	0.20784364275473413
39400.0	0.20786304394403218
39500.0	0.20788227173968785
39600.0	0.20790132773317965
39700.0	0.20792021350029988
39800.0	0.20793893060133622
39900.0	0.20795748058125096
40000.0	0.20797586496985712
40100.0	0.20799408528199229
40200.0	0.20801214301768964
40300.0	0.2080300396623466
40400.0	0.20804777668689078
40500.0	0.208065355547944
40600.0	0.20808277768798294
40700.0	0.20810004453549868
40800.0	0.20811715750515297
40900.0	0.20813411799793255
41000.0	0.2081509274013016
41100.0	0.20816758708935132
41200.0	0.20818409842294822
41300.0	0.20820046274987952
41400.0	0.20821668140499702
41500.0	0.2082327557103588
41600.0	0.20824868697536894
41700.0	0.20826447649691524
41800.0	0.20828012555950523
41900.0	0.20829563543539995
42000.0	0.20831100738474653
42100.0	0.20832624265570812
42200.0	0.20834134248459285
42300.0	0.20835630809598038
42400.0	0.20837114070284746
42500.0	0.20838584150669107
42600.0	0.20840041169765047
42700.0	0.2084148524546274
42800.0	0.20842916494540475
42900.0	0.20844335032676348
43000.0	0.20845740974459845
43100.0	0.2084713443340323
43200.0	0.20848515521952807
43300.0	0.20849884351500017
43400.0	0.20851241032392426
43500.0	0.20852585673944565
43600.0	0.20853918384448572
43700.0	0.20855239271184797
43800.0	0.20856548440432188
43900.0	0.20857845997478605
44000.0	0.2085913204663097
44100.0	0.208604066912253
44200.0	0.2086167003363662
44300.0	0.20862922175288737
44400.0	0.20864163216663928
44500.0	0.20865393257312465
44600.0	0.20866612395862058
44700.0	0.2086782073002717
44800.0	0.208690183566182
44900.0	0.20870205371550604
45000.0	0.20871381869853856
45100.0	0.20872547945680317
45200.0	0.2087370369231402
45300.0	0.2087484920217932
45400.0	0.2087598456684946
45500.0	0.20877109877055028
45600.0	0.20878225222692304
45700.0	0.20879330692831546
45800.0	0.20880426375725125
45900.0	0.2088151235881563
46000.0	0.20882588728743812
46100.0	0.2088365557135648
46200.0	0.20884712971714284
46300.0	0.2088576101409945
46400.0	0.20886799782023346
46500.0	0.20887829358234056
46600.0	0.2088884982472377
46700.0	0.2088986126273622
46800.0	0.20890863752773875
46900.0	0.2089185737460518
47000.0	0.2089284220727166
47100.0	0.20893818329094935
47200.0	0.2089478581768371
47300.0	0.20895744749940615
47400.0	0.20896695202069035
47500.0	0.20897637249579815
47600.0	0.20898570967297925
47700.0	0.2089949642936904
47800.0	0.20900413709266036
47900.0	0.2090132287979542
48000.0	0.20902224013103732
48100.0	0.2090311718068381
48200.0	0.20904002453381026
48300.0	0.20904879901399445
48400.0	0.2090574959430793
48500.0	0.20906611601046163
48600.0	0.20907465989930632
48700.0	0.20908312828660502
48800.0	0.20909152184323473
48900.0	0.20909984123401543
49000.0	0.20910808711776757
49100.0	0.20911626014736825
49200.0	0.20912436096980747
49300.0	0.20913239022624316
49400.0	0.20914034855205657
49500.0	0.20914823657690595
49600.0	0.20915605492478037
49700.0	0.209163804214053
49800.0	0.2091714850575334
49900.0	0.20917909806251975
50000.0	0.20918664383085023
50100.0	0.20919412295895398
50200.0	0.20920153603790145
50300.0	0.20920888365345452
50400.0	0.20921616638611565
50500.0	0.2092233848111769
50600.0	0.20923053949876833
50700.0	0.20923763101390588
50800.0	0.2092446599165388
50900.0	0.20925162676159656
51000.0	0.20925853209903533
51100.0	0.20926537647388405
51200.0	0.2092721604262899
51300.0	0.20927888449156337
51400.0	0.20928554920022283
51500.0	0.20929215507803886
51600.0	0.20929870264607794
51700.0	0.20930519242074572
51800.0	0.20931162491382996
51900.0	0.20931800063254288
52000.0	0.20932432007956328
52100.0	0.209330583753078
52200.0	0.20933679214682355
52300.0	0.2093429457501263
52400.0	0.2093490450479434
52500.0	0.20935509052090254
52600.0	0.20936108264534165
52700.0	0.2093670218933479
52800.0	0.20937290873279696
52900.0	0.20937874362739103
53000.0	0.20938452703669727
53100.0	0.20939025941618533
53200.0	0.20939594121726465
53300.0	0.20940157288732178
53400.0	0.20940715486975656
53500.0	0.2094126876040187
53600.0	0.2094181715256437
53700.0	0.2094236070662884
53800.0	0.2094289946537661
53900.0	0.20943433471208153
54000.0	0.20943962766146554
54100.0	0.20944487391840927
54200.0	0.20945007389569803
54300.0	0.20945522800244476
54400.0	0.20946033664412367
54500.0	0.2094654002226028
54600.0	0.20947041913617676
54700.0	0.20947539377959934
54800.0	0.20948032454411514
54900.0	0.20948521181749147
55000.0	0.2094900559840497
55100.0	0.2094948574246965
55200.0	0.20949961651695467
55300.0	0.20950433363499343
55400.0	0.20950900914965892
55500.0	0.20951364342850395
55600.0	0.2095182368358181
55700.0	0.20952278973265653
55800.0	0.2095273024768695
55900.0	0.20953177542313112
56000.0	0.20953620892296804
56100.0	0.20954060332478755
56200.0	0.2095449589739058
56300.0	0.20954927621257552
56400.0	0.20955355538001344
56500.0	0.2095577968124279
56600.0	0.20956200084304555
56700.0	0.20956616780213816
56800.0	0.20957029801704935
56900.0	0.20957439181222057
57000.0	0.2095784495092173
57100.0	0.20958247142675496
57200.0	0.20958645788072403
57300.0	0.2095904091842159
57400.0	0.20959432564754757
57500.0	0.20959820757828662
57600.0	0.20960205528127587
57700.0	0.2096058690586576
57800.0	0.209609649209898
57900.0	0.20961339603181095
58000.0	0.2096171098185816
58100.0	0.20962079086179014
58200.0	0.2096244394504349
58300.0	0.20962805587095537
58400.0	0.20963164040725552
58500.0	0.2096351933407259
58600.0	0.20963871495026615
58700.0	0.20964220551230767
58800.0	0.20964566530083525
58900.0	0.20964909458740905
59000.0	0.20965249364118616
59100.0	0.2096558627289422
59200.0	0.20965920211509248
59300.0	0.20966251206171269
59400.0	0.20966579282856054
59500.0	0.2096690446730956
59600.0	0.20967226785050047
59700.0	0.20967546261370051
59800.0	0.20967862921338423
59900.0	0.20968176789802334
60000.0	0.209684878913892
60100.0	0.2096879625050871
60200.0	0.20969101891354688
60300.0	0.20969404837907077
60400.0	0.20969705113933806
60500.0	0.20970002742992686
60600.0	0.20970297748433278
60700.0	0.20970590153398758
60800.0	0.20970879980827725
60900.0	0.20971167253456055
61000.0	0.2097145199381868
61100.0	0.20971734224251357
61200.0	0.20972013966892492
61300.0	0.20972291243684843
61400.0	0.20972566076377275
61500.0	0.20972838486526493
61600.0	0.20973108495498746
61700.0	0.209733761244715
61800.0	0.20973641394435125
61900.0	0.20973904326194573
62000.0	0.20974164940370993
62100.0	0.2097442325740339
62200.0	0.20974679297550228
62300.0	0.20974933080891037
62400.0	0.20975184627327992
62500.0	0.2097543395658749
62600.0	0.20975681088221723
62700.0	0.20975926041610224
62800.0	0.20976168835961345
62900.0	0.2097640949031385
63000.0	0.2097664802353838
63100.0	0.20976884454338945
63200.0	0.20977118801254407
63300.0	0.2097735108265994
63400.0	0.2097758131676848
63500.0	0.20977809521632176
63600.0	0.20978035715143795
63700.0	0.20978259915038153
63800.0	0.2097848213889349
63900.0	0.20978702404132876
64000.0	0.209789207280256
64100.0	0.20979137127688496
64200.0	0.2097935162008732
64300.0	0.20979564222038066
64400.0	0.20979774950208324
64500.0	0.20979983821118559
64600.0	0.20980190851143438
64700.0	0.20980396056513112
64800.0	0.209805994533145
64900.0	0.20980801057492532
65000.0	0.20981000884851453
65100.0	0.20981198951056024
65200.0	0.2098139527163278
65300.0	0.20981589861971248
65400.0	0.20981782737325158
65500.0	0.20981973912813637
65600.0	0.20982163403422413
65700.0	0.20982351224005
65800.0	0.2098253738928382
65900.0	0.20982721913851451
66000.0	0.20982904812171688
66100.0	0.2098308609858073
66200.0	0.20983265787288297
66300.0	0.20983443892378742
66400.0	0.2098362042781216
66500.0	0.2098379540742551
66600.0	0.20983968844933673
66700.0	0.20984140753930547
66800.0	0.20984311147890108
66900.0	0.20984480040167483
67000.0	0.20984647443999985
67100.0	0.20984813372508174
67200.0	0.20984977838696864
67300.0	0.20985140855456166
67400.0	0.20985302435562492
67500.0	0.20985462591679563
67600.0	0.2098562133635941
67700.0	0.20985778682043352
67800.0	0.20985934641062962
67900.0	0.20986089225641075
68000.0	0.20986242447892717
68100.0	0.2098639431982606
68200.0	0.20986544853343383
68300.0	0.20986694060241987
68400.0	0.2098684195221514
68500.0	0.20986988540852983
68600.0	0.20987133837643432
68700.0	0.2098727785397313
68800.0	0.2098742060112827
68900.0	0.20987562090295542
69000.0	0.20987702332562966
69100.0	0.2098784133892081
69200.0	0.20987979120262407
69300.0	0.20988115687385045
69400.0	0.20988251050990794
69500.0	0.20988385221687367
69600.0	0.20988518209988927
69700.0	0.20988650026316935
69800.0	0.2098878068100096
69900.0	0.20988910184279488
70000.0	0.20989038546300734
70100.0	0.2098916577712342
70200.0	0.20989291886717598
70300.0	0.2098941688496541
70400.0	0.2098954078166185
70500.0	0.20989663586515564
70600.0	0.20989785309149608
70700.0	0.2098990595910218
70800.0	0.20990025545827382
70900.0	0.20990144078695974
71000.0	0.2099026156699609
71100.0	0.20990378019933986
71200.0	0.20990493446634748
71300.0	0.20990607856142995
71400.0	0.20990721257423642
71500.0	0.2099083365936254
71600.0	0.20990945070767214
71700.0	0.20991055500367542
71800.0	0.2099116495681644
71900.0	0.20991273448690542
72000.0	0.20991380984490873
72100.0	0.20991487572643508
72200.0	0.20991593221500243
72300.0	0.20991697939339268
72400.0	0.20991801734365767
72500.0	0.20991904614712611
72600.0	0.2099200658844097
72700.0	0.20992107663540951
72800.0	0.2099220784793223
72900.0	0.20992307149464673
73000.0	0.2099240557591894
73100.0	0.2099250313500711
73200.0	0.20992599834373268
73300.0	0.20992695681594137
73400.0	0.20992790684179644
73500.0	0.20992884849573498
73600.0	0.2099297818515382
73700.0	0.20993070698233687
73800.0	0.20993162396061704
73900.0	0.20993253285822583
74000.0	0.2099334337463771
74100.0	0.20993432669565704
74200.0	0.20993521177602956
74300.0	0.2099360890568419
74400.0	0.20993695860683015
74500.0	0.20993782049412435
74600.0	0.20993867478625408
74700.0	0.20993952155015377
74800.0	0.20994036085216783
74900.0	0.2099411927580558
75000.0	0.20994201733299775
75100.0	0.20994283464159919
75200.0	0.20994364474789617
75300.0	0.20994444771536033
75400.0	0.20994524360690378
75500.0	0.2099460324848843
75600.0	0.20994681441110993
75700.0	0.20994758944684394
75800.0	0.20994835765280967
75900.0	0.20994911908919528
76000.0	0.20994987381565824
76100.0	0.20995062189133057
76200.0	0.2099513633748228
76300.0	0.20995209832422895
76400.0	0.20995282679713115
76500.0	0.20995354885060383
76600.0	0.20995426454121852
76700.0	0.20995497392504814
76800.0	0.20995567705767135
76900.0	0.20995637399417696
77000.0	0.20995706478916829
77100.0	0.20995774949676738
77200.0	0.20995842817061944
77300.0	0.20995910086389658
77400.0	0.2099597676293025
77500.0	0.20996042851907626
77600.0	0.20996108358499663
77700.0	0.209961732878386
77800.0	0.2099623764501143
77900.0	0.20996301435060344
78000.0	0.2099636466298306
78100.0	0.2099642733373328
78200.0	0.20996489452221032
78300.0	0.20996551023313065
78400.0	0.20996612051833247
78500.0	0.2099667254256293
78600.0	0.20996732500241325
78700.0	0.20996791929565886
78800.0	0.20996850835192643
78900.0	0.20996909221736623
79000.0	0.20996967093772156
79100.0	0.20997024455833266
79200.0	0.2099708131241403
79300.0	0.209971376679689
79400.0	0.20997193526913074
79500.0	0.20997248893622858
79600.0	0.20997303772435963
79700.0	0.20997358167651897
79800.0	0.2099741208353225
79900.0	0.20997465524301082
80000.0	0.2099751849414521
80100.0	0.2099757099721455
80200.0	0.20997623037622465
80300.0	0.20997674619446052
80400.0	0.20997725746726473
80500.0	0.20997776423469294
80600.0	0.2099782665364476
80700.0	0.20997876441188143
80800.0	0.20997925790000022
80900.0	0.20997974703946615
81000.0	0.20998023186860046
81100.0	0.20998071242538693
81200.0	0.20998118874747454
81300.0	0.20998166087218026
81400.0	0.2099821288364925
81500.0	0.2099825926770735
81600.0	0.20998305243026247
81700.0	0.20998350813207844
81800.0	0.20998395981822285
81900.0	0.20998440752408268
82000.0	0.209984851284733
82100.0	0.2099852911349398
82200.0	0.20998572710916263
82300.0	0.2099861592415574
82400.0	0.20998658756597893
82500.0	0.20998701211598395
82600.0	0.20998743292483316
82700.0	0.2099878500254944
82800.0	0.20998826345064467
82900.0	0.20998867323267337
83000.0	0.20998907940368422
83100.0	0.20998948199549808
83200.0	0.20998988103965543
83300.0	0.20999027656741887
83400.0	0.20999066860977525
83500.0	0.2099910571974386
83600.0	0.20999144236085207
83700.0	0.20999182413019074
83800.0	0.2099922025353637
83900.0	0.20999257760601642
84000.0	0.2099929493715331
84100.0	0.20999331786103909
84200.0	0.209993683103403
84300.0	0.20999404512723918
84400.0	0.2099944039609096
84500.0	0.20999475963252634
84600.0	0.20999511216995392
84700.0	0.2099954616008111
84800.0	0.2099958079524734
84900.0	0.20999615125207505
85000.0	0.2099964915265111
85100.0	0.2099968288024396
85200.0	0.20999716310628383
85300.0	0.20999749446423407
85400.0	0.2099978229022499
85500.0	0.20999814844606196
85600.0	0.2099984711211743
85700.0	0.20999879095286625
85800.0	0.20999910796619425
85900.0	0.20999942218599402
86000.0	0.20999973363688232
86100.0	0.21000004234325917
86200.0	0.2100003483293093
86300.0	0.21000065161900458
86400.0	0.21000095223610546
86500.0	0.21000125020416302
86600.0	0.21000154554652087
86700.0	0.21000183828631702
86800.0	0.21000212844648533
86900.0	0.2100024160497577
87000.0	0.21000270111866565
87100.0	0.21000298367554218
87200.0	0.21000326374252354
87300.0	0.21000354134155086
87400.0	0.21000381649437191
87500.0	0.21000408922254282
87600.0	0.2100043595474298
87700.0	0.21000462749021065
87800.0	0.21000489307187667
87900.0	0.21000515631323424
88000.0	0.21000541723490623
88100.0	0.2100056758573339
88200.0	0.21000593220077826
88300.0	0.2100061862853218
88400.0	0.2100064381308702
88500.0	0.2100066877571535
88600.0	0.21000693518372804
88700.0	0.21000718042997774
88800.0	0.21000742351511575
88900.0	0.2100076644581859
89000.0	0.21000790327806418
89100.0	0.2100081399934602
89200.0	0.21000837462291888
89300.0	0.21000860718482156
89400.0	0.21000883769738757
89500.0	0.2100090661786758
89600.0	0.2100092926465859
89700.0	0.21000951711885993
89800.0	0.21000973961308345
89900.0	0.21000996014668713
90000.0	0.21001017873694802
90100.0	0.21001039540099095
90200.0	0.21001061015578978
90300.0	0.21001082301816892
90400.0	0.21001103400480434
90500.0	0.21001124313222522
90600.0	0.21001145041681507
90700.0	0.21001165587481288
90800.0	0.2100118595223147
90900.0	0.2100120613752746
91000.0	0.21001226144950622
91100.0	0.21001245976068375
91200.0	0.21001265632434327
91300.0	0.21001285115588392
91400.0	0.21001304427056916
91500.0	0.21001323568352806
91600.0	0.2100134254097562
91700.0	0.2100136134641171
91800.0	0.21001379986134325
91900.0	0.21001398461603743
92000.0	0.21001416774267367
92100.0	0.2100143492555984
92200.0	0.21001452916903168
92300.0	0.2100147074970683
92400.0	0.21001488425367884
92500.0	0.2100150594527107
92600.0	0.21001523310788925
92700.0	0.21001540523281897
92800.0	0.21001557584098457
92900.0	0.21001574494575165
93000.0	0.21001591256036822
93100.0	0.2100160786979655
93200.0	0.21001624337155902
93300.0	0.21001640659404971
93400.0	0.21001656837822458
93500.0	0.21001672873675806
93600.0	0.21001688768221302
93700.0	0.21001704522704145
93800.0	0.2100172013835857
93900.0	0.21001735616407938
94000.0	0.21001750958064827
94100.0	0.2100176616453113
94200.0	0.21001781236998143
94300.0	0.2100179617664667
94400.0	0.2100181098464711
94500.0	0.21001825662159546
94600.0	0.21001840210333841
94700.0	0.2100185463030973
94800.0	0.21001868923216885
94900.0	0.21001883090175047
95000.0	0.21001897132294076
95100.0	0.21001911050674058
95200.0	0.21001924846405376
95300.0	0.21001938520568816
95400.0	0.21001952074235633
95500.0	0.2100196550846765
95600.0	0.2100197882431732
95700.0	0.21001992022827823
95800.0	0.21002005105033164
95900.0	0.21002018071958217
96000.0	0.21002030924618842
96100.0	0.2100204366402193
96200.0	0.21002056291165502
96300.0	0.21002068807038796
96400.0	0.21002081212622328
96500.0	0.21002093508887973
96600.0	0.2100210569679903
96700.0	0.21002117777310328
96800.0	0.2100212975136827
96900.0	0.21002141619910927
97000.0	0.2100215338386809
97100.0	0.21002165044161386
97200.0	0.21002176601704287
97300.0	0.21002188057402224
97400.0	0.21002199412152667
97500.0	0.21002210666845164
97600.0	0.2100222182236142
97700.0	0.21002232879575375
97800.0	0.2100224383935327
97900.0	0.21002254702553716
98000.0	0.21002265470027756
98100.0	0.21002276142618923
98200.0	0.21002286721163327
98300.0	0.2100229720648971
98400.0	0.210023075994195
98500.0	0.2100231790076691
98600.0	0.21002328111338953
98700.0	0.21002338231935547
98800.0	0.21002348263349557
98900.0	0.21002358206366847
99000.0	0.2100236806176638
99100.0	0.2100237783032024
99200.0	0.21002387512793713
99300.0	0.21002397109945334
99400.0	0.21002406622526967
99500.0	0.21002416051283831
99600.0	0.210024253969546
99700.0	0.21002434660271427
99800.0	0.21002443841960003
99900.0	0.21002452942739647


==> figures/mass_in_C.txt <==
0.0	0.0
100.0	2.697911861847261e-35
200.0	1.438782324076816e-22
300.0	5.524241532597419e-17
400.0	9.034175493298973e-14
500.0	1.2207299299900922e-11
600.0	4.247810290581649e-10
700.0	6.405552535017134e-09
800.0	5.4880862788707704e-08
900.0	3.128521535677886e-07
1000.0	1.3131619038277078e-06
1100.0	4.351818447560705e-06
1200.0	1.1975282893103616e-05
1300.0	2.8409156948450064e-05
1400.0	5.9781998731050304e-05
1500.0	0.00011407075439217599
1600.0	0.0002007846688863553
1700.0	0.00033046753856318497
1800.0	0.0005141195416094898
1900.0	0.0007626287406579571
2000.0	0.0010862753226914366
2100.0	0.0014943423992260618
2200.0	0.0019948432737232776
2300.0	0.0025943588945282255
2400.0	0.0032979701703619736
2500.0	0.004109266168233526
2600.0	0.005030409058892159
2700.0	0.006062238488085068
2800.0	0.007204400754712743
2900.0	0.008455491093076454
3000.0	0.009813200107076476
3100.0	0.011274457808494426
3200.0	0.012835570708808766
3300.0	0.014492349010861319
3400.0	0.01624022218283287
3500.0	0.018074342125175377
3600.0	0.019989673816025833
3700.0	0.021981073792984078
3800.0	0.024043357143428052
3900.0	0.026171353869183532
4000.0	0.028359955594982236
4100.0	0.03060415362824414
4200.0	0.032899069369558116
4300.0	0.035239978033668524
4400.0	0.03762232658107808
4500.0	0.040041746688946715
4600.0	0.04249406351293259
4700.0	0.04497530091335044
4800.0	0.04748168374252293
4900.0	0.050009637717463716
5000.0	0.052555787334276426
5100.0	0.055116952218550334
5200.0	0.05769014224984299
5300.0	0.06027255174804744
5400.0	0.06286155296484136
5500.0	0.06545468908418017
5600.0	0.06804966690152922
5700.0	0.07064434932179735
5800.0	0.07323674779029435
5900.0	0.07582501474905179
6000.0	0.07840743619210869
6100.0	0.08098242437747766
6200.0	0.08354851074012165
6300.0	0.08610433903905648
6400.0	0.08864865876235982
6500.0	0.09118031880615222
6600.0	0.09369826143728685
6700.0	0.09620151654434009
6800.0	0.09868919617735596
6900.0	0.1011604893735072
7000.0	0.10361465726326159
7100.0	0.10605102844966546
7200.0	0.10846899465187947
7300.0	0.1108680066030357
7400.0	0.11324757019176078
7500.0	0.11560724283626014
7600.0	0.11794663007963528
7700.0	0.12026538239506104
7800.0	0.1225631921895482
7900.0	0.12483979099522576
8000.0	0.1270949468373712
8100.0	0.12932846176877377
8200.0	0.13154016956041986
8300.0	0.1337299335389201
8400.0	0.1358976445615534
8500.0	0.13804321912026232
8600.0	0.14016659756639782
8700.0	0.14226774244847148
8800.0	0.14434663695562103
8900.0	0.14640328345993417
9000.0	0.14843770215119637
9100.0	0.1504499297580335
9200.0	0.15244001834980692
9300.0	0.15440803421398572
9400.0	0.1563540568040693
9500.0	0.15827817775346104
9600.0	0.16018049995100425
9700.0	0.16206113667418134
9800.0	0.16392021077625
9900.0	0.16575785392384437
10000.0	0.16757420588180763
10100.0	0.16936941384224416
10200.0	0.17114363179498598
10300.0	0.17289701993686132
10400.0	0.17462974411733181
10500.0	0.17634197531823093
10600.0	0.17803388916549054
10700.0	0.17970566547088726
10800.0	0.18135748780197097
10900.0	0.1829895430784638
11000.0	0.18460202119353006
11100.0	0.18619511465842592
11200.0	0.18776901826913367
11300.0	0.18932392879367896
11400.0	0.19086004467891274
11500.0	0.19237756577561854
11600.0	0.19387669308087865
11700.0	0.19535762849669958
11800.0	0.1968205746039624
11900.0	0.19826573445081874
12000.0	0.19969331135470966
12100.0	0.2011035087172341
12200.0	0.2024965298511411
12300.0	0.20387257781876328
12400.0	0.20523185528124924
12500.0	0.2065745643579918
12600.0	0.20790090649568294
12700.0	0.20921108234646008
12800.0	0.2105052916546388
12900.0	0.21178373315155657
13000.0	0.21304660445807733
13100.0	0.2142941019943344
13200.0	0.21552642089631027
13300.0	0.2167437549388757
13400.0	0.2179462964649308
13500.0	0.21913423632030934
13600.0	0.22030776379412773
13700.0	0.22146706656427512
13800.0	0.22261233064775876
13900.0	0.22374374035563313
14000.0	0.22486147825225658
14100.0	0.22596572511863142
14200.0	0.22705665991959703
14300.0	0.22813445977465763
14400.0	0.22919929993223728
14500.0	0.23025135374716516
14600.0	0.2312907926612051
14700.0	0.23231778618645268
14800.0	0.23333250189143107
14900.0	0.2343351053897273
15000.0	0.23532576033101774
15100.0	0.23630462839433888
15200.0	0.2372718692834672
15300.0	0.23822764072427993
15400.0	0.23917209846397292
15500.0	0.2401053962720196
15600.0	0.2410276859427602
15700.0	0.24193911729951761
15800.0	0.24283983820013846
15900.0	0.24372999454386615
16000.0	0.24460973027945598
16100.0	0.2454791874144475
16200.0	0.24633850602551216
16300.0	0.24718782426980163
16400.0	0.24802727839722272
16500.0	0.24885700276357045
16600.0	0.24967712984445395
16700.0	0.2504877902499536
16800.0	0.2512891127399503
16900.0	0.2520812242400721
17000.0	0.2528642498582038
17100.0	0.2536383129015121
17200.0	0.2544035348939373
17300.0	0.25516003559410716
17400.0	0.25590793301363207
17500.0	0.2566473434357394
17600.0	0.2573783814342115
17700.0	0.2581011598925894
17800.0	0.2588157900236109
17900.0	0.25952238138884964
18000.0	0.2602210419185253
18100.0	0.26091187793145837
18200.0	0.26159499415513937
18300.0	0.26227049374589134
18400.0	0.2629384783090998
18500.0	0.2635990479194876
18600.0	0.26425230114141596
18700.0	0.2648983350491894
18800.0	0.2655372452473484
18900.0	0.2661691258909315
19000.0	0.26679406970569086
19100.0	0.2674121680082465
19200.0	0.26802351072616437
19300.0	0.2686281864179465
19400.0	0.269226282292919
19500.0	0.2698178842310095
19600.0	0.2704030768023993
19700.0	0.2709819432870447
19800.0	0.27155456569405534
19900.0	0.2721210247809226
20000.0	0.2726814000725901
20100.0	0.27323576988035936
20200.0	0.2737842113206231
20300.0	0.2743268003334213
20400.0	0.27486361170081475
20500.0	0.27539471906507024
20600.0	0.27592019494665326
20700.0	0.27644011076202485
20800.0	0.27695453684123783
20900.0	0.2774635424453311
21000.0	0.2779671957835164
21100.0	0.27846556403015843
21200.0	0.2789587133415442
21300.0	0.2794467088724393
21400.0	0.27992961479243167
21500.0	0.28040749430206063
21600.0	0.2808804096487296
21700.0	0.281348422142403
21800.0	0.2818115921710866
21900.0	0.2822699792160902
22000.0	0.2827236418670749
22100.0	0.2831726378368821
22200.0	0.2836170239761477
22300.0	0.28405685628769944
22400.0	0.28449218994074066
22500.0	0.2849230792848186
22600.0	0.28534957786358095
22700.0	0.28577173842832004
22800.0	0.2861896129513062
22900.0	0.28660325263891256
23000.0	0.28701270794453215
23100.0	0.28741802858128845
23200.0	0.2878192635345423
23300.0	0.28821646107419535
23400.0	0.2886096687667941
23500.0	0.28899893348743366
23600.0	0.28938430143146543
23700.0	0.2897658181260101
23800.0	0.2901435284412774
23900.0	0.29051747660169547
24000.0	0.2908877061968527
24100.0	0.29125426019225176
24200.0	0.2916171809398805
24300.0	0.29197651018860143
24400.0	0.2923322890943615
24500.0	0.29268455823022493
24600.0	0.29303335759623084
24700.0	0.293378726629079
24800.0	0.29372070421164564
24900.0	0.2940593286823314
25000.0	0.29439463784424386
25100.0	0.2947266689742172
25200.0	0.2950554588316714
25300.0	0.29538104366731427
25400.0	0.2957034592316856
25500.0	0.29602274078355023
25600.0	0.29633892309813825
25700.0	0.29665204047523763
25800.0	0.2969621267471399
25900.0	0.29726921528644284
26000.0	0.2975733390137099
26100.0	0.29787453040499146
26200.0	0.2981728214992085
26300.0	0.2984682439054016
26400.0	0.29876082880984733
26500.0	0.299050606983044
26600.0	0.29933760878656956
26700.0	0.29962186417981385
26800.0	0.29990340272658594
26900.0	0.30018225360160106
27000.0	0.3004584455968471
27100.0	0.30073200712783404
27200.0	0.3010029662397284
27300.0	0.30127135061337335
27400.0	0.3015371875711983
27500.0	0.3018005040830192
27600.0	0.302061326771731
27700.0	0.3023196819188953
27800.0	0.30257559547022383
27900.0	0.30282909304096123
28000.0	0.3030801999211672
28100.0	0.30332894108090147
28200.0	0.3035753411753127
28300.0	0.3038194245496324
28400.0	0.30406121524407675
28500.0	0.30430073699865856
28600.0	0.3045380132579085
28700.0	0.3047730671755103
28800.0	0.3050059216188492
28900.0	0.3052365991734773
29000.0	0.3054651221474956
29100.0	0.3056915125758556
29200.0	0.30591579222458104
29300.0	0.3061379825949127
29400.0	0.3063581049273758
29500.0	0.306576180205773
29600.0	0.3067922291611045
29700.0	0.3070062722754148
29800.0	0.30721832978557045
29900.0	0.30742842168696727
30000.0	0.3076365677371705
30100.0	0.307842787459488
30200.0	0.30804710014647857
30300.0	0.3082495248633959
30400.0	0.30845008045156963
30500.0	0.3086487855317259
30600.0	0.3088456585072468
30700.0	0.30904071756737067
30800.0	0.30923398069033553
30900.0	0.30942546564646395
31000.0	0.3096151900011943
31100.0	0.3098031711180558
31200.0	0.30998942616159114
31300.0	0.3101739721002263
31400.0	0.31035682570908885
31500.0	0.31053800357277656
31600.0	0.31071752208807585
31700.0	0.3108953974666324
31800.0	0.3110716457375745
31900.0	0.31124628275008914
32000.0	0.31141932417595347
32100.0	0.3115907855120216
32200.0	0.3117606820826664
32300.0	0.31192902904218045
32400.0	0.3120958413771334
32500.0	0.31226113390868887
32600.0	0.31242492129488075
32700.0	0.31258721803285
32800.0	0.3127480384610427
32900.0	0.3129073967613705
33000.0	0.3130653069613331
33100.0	0.3132217829361047
33200.0	0.3133768384105848
33300.0	0.3135304869614138
33400.0	0.31368274201895374
33500.0	0.3138336168692365
33600.0	0.3139831246558781
33700.0	0.3141312783819604
33800.0	0.3142780909118826
33900.0	0.31442357497317996
34000.0	0.3145677431583128
34100.0	0.3147106079264258
34200.0	0.31485218160507766
34300.0	0.3149924763919421
34400.0	0.3151315043564816
34500.0	0.3152692774415918
34600.0	0.31540580746522084
34700.0	0.31554110612196046
34800.0	0.31567518498461244
34900.0	0.31580805550572916
35000.0	0.31593972901912837
35100.0	0.316070216741385
35200.0	0.31619952977329796
35300.0	0.31632767910133297
35400.0	0.31645467559904406
35500.0	0.3165805300284701
35600.0	0.3167052530415114
35700.0	0.3168288551812831
35800.0	0.31695134688344734
35900.0	0.3170727384775253
36000.0	0.3171930401881879
36100.0	0.3173122621365267
36200.0	0.317430414341305
36300.0	0.31754750672018994
36400.0	0.31766354909096517
36500.0	0.31777855117272447
36600.0	0.31789252258704803
36700.0	0.31800547285916064
36800.0	0.3181174114190716
36900.0	0.31822834760269797
37000.0	0.31833829065297037
37100.0	0.3184472497209233
37200.0	0.31855523386676776
37300.0	0.31866225206094856
37400.0	0.3187683131851861
37500.0	0.31887342603350244
37600.0	0.3189775993132321
37700.0	0.3190808416460184
37800.0	0.3191831615687953
37900.0	0.31928456753475426
38000.0	0.31938506791429827
38100.0	0.31948467099598077
38200.0	0.31958338498743155
38300.0	0.3196812180162703
38400.0	0.31977817813100556
38500.0	0.3198742733019222
38600.0	0.31996951142195523
38700.0	0.32006390030755233
38800.0	0.32015744769952337
38900.0	0.32025016126387895
39000.0	0.32034204859265614
39100.0	0.3204331172047336
39200.0	0.32052337454663543
39300.0	0.3206128279933234
39400.0	0.3207014848489788
39500.0	0.3207893523477731
39600.0	0.3208764376546288
39700.0	0.3209627478659695
39800.0	0.3210482900104598
39900.0	0.32113307104973543
40000.0	0.3212170978791237
40100.0	0.3213003773283542
40200.0	0.32138291616225984
40300.0	0.32146472108146906
40400.0	0.3215457987230884
40500.0	0.3216261556613766
40600.0	0.3217057984084096
40700.0	0.3217847334147368
40800.0	0.321862967070029
40900.0	0.321940505703718
41000.0	0.32201735558562783
41100.0	0.3220935229265974
41200.0	0.32216901387909636
41300.0	0.32224383453783223
41400.0	0.3223179909403499
41500.0	0.3223914890676236
41600.0	0.3224643348446416
41700.0	0.32253653414098354
41800.0	0.3226080927713909
41900.0	0.322679016496329
42000.0	0.32274931102254356
42100.0	0.32281898200361
42200.0	0.32288803504047525
42300.0	0.3229564756819938
42400.0	0.3230243094254567
42500.0	0.32309154171711435
42600.0	0.32315817795269286
42700.0	0.3232242234779041
42800.0	0.32328968358894944
42900.0	0.3233545635330184
43000.0	0.32341886850877943
43100.0	0.32348260366686726
43200.0	0.3235457741103623
43300.0	0.32360838489526594
43400.0	0.32367044103096926
43500.0	0.3237319474807163
43600.0	0.32379290916206277
43700.0	0.32385333094732816
43800.0	0.3239132176640438
43900.0	0.3239725740953946
44000.0	0.32403140498065675
44100.0	0.3240897150156294
44200.0	0.32414750885306215
44300.0	0.32420479110307737
44400.0	0.3242615663335874
44500.0	0.3243178390707075
44600.0	0.32437361379916374
44700.0	0.32442889496269645
44800.0	0.32448368696445906
44900.0	0.32453799416741297
45000.0	0.324591820894717
45100.0	0.3246451714301133
45200.0	0.32469805001830837
45300.0	0.3247504608653506
45400.0	0.3248024081390031
45500.0	0.3248538959691122
45600.0	0.32490492844797286
45700.0	0.3249555096306888
45800.0	0.3250056435355299
45900.0	0.3250553341442846
46000.0	0.32510458540260945
46100.0	0.32515340122037417
46200.0	0.32520178547200324
46300.0	0.3252497419968141
46400.0	0.3252972745993511
46500.0	0.3253443870497161
46600.0	0.325391083083896
46700.0	0.32543736640408627
46800.0	0.325483240679011
46900.0	0.32552870954423985
47000.0	0.3255737766025014
47100.0	0.32561844542399376
47200.0	0.3256627195466905
47300.0	0.3257066024766453
47400.0	0.32575009768829205
47500.0	0.3257932086247421
47600.0	0.3258359386980785
47700.0	0.32587829128964735
47800.0	0.3259202697503458
47900.0	0.3259618774009075
48000.0	0.32600311753218414
48100.0	0.3260439934054258
48200.0	0.32608450825255664
48300.0	0.32612466527644857
48400.0	0.3261644676511922
48500.0	0.3262039185223649
48600.0	0.3262430210072961
48700.0	0.3262817781953298
48800.0	0.32632019314808447
48900.0	0.32635826889971054
49000.0	0.32639600845714506
49100.0	0.3264334148003636
49200.0	0.32647049088263014
49300.0	0.3265072396307441
49400.0	0.32654366394528456
49500.0	0.326579766700853
49600.0	0.3266155507463127
49700.0	0.32665101890502624
49800.0	0.3266861739750902
49900.0	0.326721018729568
50000.0	0.3267555559167202
50100.0	0.3267897882602327
50200.0	0.32682371845944225
50300.0	0.32685734918956016
50400.0	0.3268906831018941
50500.0	0.3269237228240664
50600.0	0.3269564709602315
50700.0	0.3269889300912914
50800.0	0.3270211027751077
50900.0	0.32705299154671297
51000.0	0.32708459891851854
51100.0	0.32711592738052203
51200.0	0.3271469794005114
51300.0	0.32717775742426825
51400.0	0.32720826387576774
51500.0	0.3272385011573777
51600.0	0.32726847165005535
51700.0	0.3272981777135426
51800.0	0.3273276216865583
51900.0	0.3273568058869902
52000.0	0.32738573261208387
52100.0	0.3274144041386304
52200.0	0.3274428227231517
52300.0	0.32747099060208523
52400.0	0.3274989099919654
52500.0	0.3275265830896046
52600.0	0.3275540120722714
52700.0	0.32758119909786826
52800.0	0.32760814630510615
52900.0	0.32763485581367857
53000.0	0.32766132972443357
53100.0	0.3276875701195443
53200.0	0.32771357906267723
53300.0	0.32773935859916
53400.0	0.32776491075614655
53500.0	0.32779023754278147
53600.0	0.3278153409503624
53700.0	0.3278402229525008
53800.0	0.3278648855052817
53900.0	0.3278893305474213
54000.0	0.3279135600004238
54100.0	0.32793757576873633
54200.0	0.3279613797399023
54300.0	0.32798497378471364
54400.0	0.32800835975736153
54500.0	0.3280315394955856
54600.0	0.3280545148208217
54700.0	0.32807728753834886
54800.0	0.328099859437434
54900.0	0.3281222322914759
55000.0	0.32814440785814775
55100.0	0.3281663878795378
55200.0	0.3281881740822896
55300.0	0.3282097681777409
55400.0	0.32823117186205997
55500.0	0.3282523868163823
55600.0	0.32827341470694515
55700.0	0.3282942571852209
55800.0	0.32831491588804906
55900.0	0.32833539243776805
56000.0	0.32835568844234425
56100.0	0.3283758054955009
56200.0	0.3283957451768455
56300.0	0.3284155090519961
56400.0	0.32843509867270637
56500.0	0.3284545155769895
56600.0	0.3284737612892413
56700.0	0.3284928373203614
56800.0	0.328511745167874
56900.0	0.32853048631604764
57000.0	0.32854906223601293
57100.0	0.3285674743858804
57200.0	0.32858572421085663
57300.0	0.32860381314335924
57400.0	0.328621742603131
57500.0	0.32863951399735253
57600.0	0.3286571287207552
57700.0	0.32867458815573136
57800.0	0.3286918936724448
57900.0	0.32870904662893924
58000.0	0.3287260483712469
58100.0	0.328742900233495
58200.0	0.3287596035380121
58300.0	0.32877615959543305
58400.0	0.3287925697048033
58500.0	0.3288088351536816
58600.0	0.3288249572182429
58700.0	0.3288409371633793
58800.0	0.3288567762428002
58900.0	0.3288724756991323
59000.0	0.32888803676401773
59100.0	0.3289034606582122
59200.0	0.32891874859168124
59300.0	0.3289339017636966
59400.0	0.32894892136293125
59500.0	0.3289638085675533
59600.0	0.3289785645453194
59700.0	0.3289931904536675
59800.0	0.32900768743980857
59900.0	0.32902205664081713
60000.0	0.32903629918372124
60100.0	0.32905041618559205
60200.0	0.32906440875363197
60300.0	0.32907827798526273
60400.0	0.32909202496821127
60500.0	0.3291056507805968
60600.0	0.3291191564910152
60700.0	0.3291325431586245
60800.0	0.3291458118332276
60900.0	0.3291589635553561
61000.0	0.32917199935635166
61100.0	0.3291849202584484
61200.0	0.32919772727485325
61300.0	0.32921042140982615
61400.0	0.3292230036587588
61500.0	0.32923547500825406
61600.0	0.32924783643620364
61700.0	0.3292600889118653
61800.0	0.3292722333959388
61900.0	0.3292842708406427
62000.0	0.32929620218978867
62100.0	0.3293080283788568
62200.0	0.32931975033506866
62300.0	0.32933136897746085
62400.0	0.32934288521695737
62500.0	0.32935429995644155
62600.0	0.3293656140908273
62700.0	0.3293768285071293
62800.0	0.3293879440845335
62900.0	0.3293989616944663
63000.0	0.329409882200663
63100.0	0.32942070645923577
63200.0	0.329431435318742
63300.0	0.3294420696202501
63400.0	0.32945261019740624
63500.0	0.32946305787649993
63600.0	0.3294734134765296
63700.0	0.3294836778092665
63800.0	0.3294938516793188
63900.0	0.3295039358841951
64000.0	0.3295139312143673
64100.0	0.32952383845333244
64200.0	0.32953365837767495
64300.0	0.3295433917571274
64400.0	0.3295530393546312
64500.0	0.3295626019263969
64600.0	0.32957208022196316
64700.0	0.32958147498425616
64800.0	0.3295907869496481
64900.0	0.3296000168480151
65000.0	0.3296091654027941
65100.0	0.3296182333310409
65200.0	0.3296272213434853
65300.0	0.32963613014458815
65400.0	0.3296449604325958
65500.0	0.3296537128995959
65600.0	0.32966238823157124
65700.0	0.3296709871084538
65800.0	0.3296795102041783
65900.0	0.3296879581867353
66000.0	0.3296963317182234
66100.0	0.3297046314549019
66200.0	0.32971285804724165
66300.0	0.3297210121399766
66400.0	0.32972909437215464
66500.0	0.3297371053771875
66600.0	0.3297450457829006
66700.0	0.32975291621158265
66800.0	0.329760717280034
66900.0	0.32976844959961593
67000.0	0.32977611377629795
67100.0	0.3297837104107058
67200.0	0.3297912400981688
67300.0	0.329798703428766
67400.0	0.3298061009873732
67500.0	0.32981343335370855
67600.0	0.32982070110237816
67700.0	0.32982790480292123
67800.0	0.32983504501985483
67900.0	0.32984212231271853
68000.0	0.32984913723611764
68100.0	0.32985609033976726
68200.0	0.3298629821685355
68300.0	0.3298698132624862
68400.0	0.329876584156921
68500.0	0.32988329538242184
68600.0	0.3298899474648927
68700.0	0.3298965409256002
68800.0	0.32990307628121524
68900.0	0.329909554043853
69000.0	0.32991597472111406
69100.0	0.329922338816123
69200.0	0.32992864682756895
69300.0	0.32993489924974423
69400.0	0.3299410965725833
69500.0	0.32994723928170094
69600.0	0.32995332785843073
69700.0	0.3299593627798629
69800.0	0.32996534451888127
69900.0	0.3299712735442008
70000.0	0.3299771503204044
70100.0	0.3299829753079792
70200.0	0.3299887489633524
70300.0	0.32999447173892776
70400.0	0.33000014408312095
70500.0	0.33000576644039403
70600.0	0.3300113392512911
70700.0	0.3300168629524728
70800.0	0.33002233797675024
70900.0	0.3300277647531191
71000.0	0.3300331437067933
71100.0	0.3300384752592385
71200.0	0.3300437598282048
71300.0	0.33004899782775987
71400.0	0.3300541896683216
71500.0	0.33005933575668955
71600.0	0.3300644364960777
71700.0	0.33006949228614535
71800.0	0.3300745035230292
71900.0	0.3300794705993739
72000.0	0.33008439390436295
72100.0	0.33008927382374925
72200.0	0.3300941107398857
72300.0	0.33009890503175454
72400.0	0.3301036570749976
72500.0	0.3301083672419455
72600.0	0.3301130359016471
72700.0	0.33011766341989807
72800.0	0.33012225015926977
72900.0	0.33012679647913806
73000.0	0.33013130273571084
73100.0	0.3301357692820564
73200.0	0.33014019646813086
73300.0	0.3301445846408057
73400.0	0.33014893414389523
73500.0	0.3301532453181833
73600.0	0.3301575185014498
73700.0	0.3301617540284976
73800.0	0.3301659522311787
73900.0	0.3301701134384199
74000.0	0.3301742379762489
74100.0	0.33017832616781995
74200.0	0.330182378333439
74300.0	0.3301863947905888
74400.0	0.3301903758539539
74500.0	0.3301943218354452
74600.0	0.33019823304422474
74700.0	0.3302021097867292
74800.0	0.330205952366695
74900.0	0.3302097610851812
75000.0	0.33021353624059335
75100.0	0.33021727812870705
75200.0	0.33022098704269126
75300.0	0.3302246632731307
75400.0	0.3302283071080494
75500.0	0.3302319188329326
75600.0	0.3302354987307494
75700.0	0.3302390470819752
75800.0	0.3302425641646134
75900.0	0.3302460502542168
76000.0	0.33024950562391037
76100.0	0.33025293054441135
76200.0	0.3302563252840514
76300.0	0.3302596901087972
76400.0	0.330263025282271
76500.0	0.33026633106577263
76600.0	0.33026960771829794
76700.0	0.3302728554965608
76800.0	0.3302760746550126
76900.0	0.3302792654458618
77000.0	0.33028242811909464
77100.0	0.3302855629224937
77200.0	0.3302886701016583
77300.0	0.3302917499000229
77400.0	0.33029480255887667
77500.0	0.33029782831738247
77600.0	0.330300827412595
77700.0	0.3303038000794801
77800.0	0.33030674655093284
77900.0	0.33030966705779563
78000.0	0.3303125618288765
78100.0	0.33031543109096734
78200.0	0.3303182750688609
78300.0	0.3303210939853691
78400.0	0.33032388806134005
78500.0	0.33032665751567575
78600.0	0.3303294025653488
78700.0	0.3303321234254199
78800.0	0.3303348203090545
78900.0	0.33033749342753915
79000.0	0.3303401429902985
79100.0	0.33034276920491173
79200.0	0.33034537227712857
79300.0	0.33034795241088544
79400.0	0.33035050980832165
79500.0	0.33035304466979504
79600.0	0.3303555571938977
79700.0	0.3303580475774717
79800.0	0.3303605160156244
79900.0	0.3303629627017437
80000.0	0.3303653878275132
80100.0	0.33036779158292706
80200.0	0.3303701741563055
80300.0	0.33037253573430886
80400.0	0.3303748765019527
80500.0	0.330377196642622
80600.0	0.3303794963380856
80700.0	0.3303817757685103
80800.0	0.3303840351124757
80900.0	0.33038627454698727
81000.0	0.3303884942474906
81100.0	0.3303906943878852
81200.0	0.33039287514053817
81300.0	0.3303950366762977
81400.0	0.33039717916450595
81500.0	0.3303993027730132
81600.0	0.33040140766819054
81700.0	0.3304034940149425
81800.0	0.3304055619767209
81900.0	0.3304076117155367
82000.0	0.3304096433919735
82100.0	0.33041165716519943
82200.0	0.33041365319298005
82300.0	0.3304156316316909
82400.0	0.3304175926363293
82500.0	0.3304195363605266
82600.0	0.3304214629565603
82700.0	0.33042337257536586
82800.0	0.33042526536654887
82900.0	0.3304271414783965
83000.0	0.330429001057889
83100.0	0.3304308442507114
83200.0	0.33043267120126507
83300.0	0.3304344820526786
83400.0	0.3304362769468195
83500.0	0.33043805602430504
83600.0	0.33043981942451317
83700.0	0.3304415672855939
83800.0	0.3304432997444794
83900.0	0.33044501693689543
84000.0	0.33044671899737194
84100.0	0.3304484060592528
84200.0	0.3304500782547071
84300.0	0.33045173571473924
84400.0	0.3304533785691991
84500.0	0.3304550069467922
84600.0	0.3304566209750901
84700.0	0.33045822078054005
84800.0	0.3304598064884749
84900.0	0.3304613782231231
85000.0	0.33046293610761845
85100.0	0.3304644802640096
85200.0	0.33046601081326965
85300.0	0.33046752787530553
85400.0	0.3304690315689678
85500.0	0.3304705220120596
85600.0	0.33047199932134597
85700.0	0.33047346361256275
85800.0	0.33047491500042614
85900.0	0.33047635359864136
86000.0	0.3304777795199117
86100.0	0.3304791928759471
86200.0	0.3304805937774733
86300.0	0.3304819823342401
86400.0	0.3304833586550302
86500.0	0.330484722847668
86600.0	0.3304860750190272
86700.0	0.3304874152750401
86800.0	0.33048874372070547
86900.0	0.33049006046009677
87000.0	0.33049136559637016
87100.0	0.33049265923177285
87200.0	0.33049394146765126
87300.0	0.3304952124044585
87400.0	0.33049647214176253
87500.0	0.3304977207782539
87600.0	0.33049895841175353
87700.0	0.33050018513922036
87800.0	0.3305014010567586
87900.0	0.33050260625962585
88000.0	0.3305038008422404
88100.0	0.33050498489818825
88200.0	0.3305061585202309
88300.0	0.33050732180031217
88400.0	0.33050847482956586
88500.0	0.3305096176983227
88600.0	0.3305107504961174
88700.0	0.3305118733116956
88800.0	0.3305129862330209
88900.0	0.3305140893472818
89000.0	0.3305151827408984
89100.0	0.3305162664995295
89200.0	0.3305173407080788
89300.0	0.3305184054507018
89400.0	0.33051946081081274
89500.0	0.3305205068710904
89600.0	0.33052154371348536
89700.0	0.3305225714192257
89800.0	0.3305235900688239
89900.0	0.330524599742083
90000.0	0.33052560051810265
90100.0	0.3305265924752855
90200.0	0.3305275756913434
90300.0	0.33052855024330335
90400.0	0.3305295162075136
90500.0	0.3305304736596495
90600.0	0.33053142267471974
90700.0	0.33053236332707187
90800.0	0.3305332956903983
90900.0	0.3305342198377421
91000.0	0.33053513584150274
91100.0	0.33053604377344153
91200.0	0.33053694370468745
91300.0	0.3305378357057429
91400.0	0.3305387198464888
91500.0	0.3305395961961904
91600.0	0.3305404648235023
91700.0	0.33054132579647444
91800.0	0.3305421791825569
91900.0	0.3305430250486056
92000.0	0.33054386346088716
92100.0	0.3305446944850841
92200.0	0.33054551818630057
92300.0	0.3305463346290664
92400.0	0.33054714387734346
92500.0	0.33054794599452963
92600.0	0.330548741043464
92700.0	0.33054952908643215
92800.0	0.3305503101851708
92900.0	0.33055108440087244
93000.0	0.3305518517941906
93100.0	0.3305526124252441
93200.0	0.330553366353622
93300.0	0.33055411363838844
93400.0	0.3305548543380869
93500.0	0.33055558851074507
93600.0	0.3305563162138793
93700.0	0.33055703750449916
93800.0	0.3305577524391116
93900.0	0.3305584610737258
94000.0	0.33055916346385733
94100.0	0.3305598596645328
94200.0	0.3305605497302936
94300.0	0.3305612337152006
94400.0	0.3305619116728384
94500.0	0.33056258365631924
94600.0	0.33056324971828754
94700.0	0.3305639099109235
94800.0	0.33056456428594794
94900.0	0.33056521289462526
95000.0	0.3305658557877689
95100.0	0.330566493015744
95200.0	0.330567124628472
95300.0	0.3305677506754346
95400.0	0.33056837120567717
95500.0	0.33056898626781317
95600.0	0.33056959591002755
95700.0	0.33057020018008054
95800.0	0.3305707991253118
95900.0	0.3305713927926435
96000.0	0.3305719812285846
96100.0	0.33057256447923405
96200.0	0.3305731425902846
96300.0	0.33057371560702653
96400.0	0.3305742835743507
96500.0	0.3305748465367526
96600.0	0.33057540453833567
96700.0	0.33057595762281466
96800.0	0.3305765058335191
96900.0	0.3305770492133966
97000.0	0.33057758780501645
97100.0	0.3305781216505726
97200.0	0.33057865079188753
97300.0	0.3305791752704149
97400.0	0.3305796951272433
97500.0	0.330580210403099
97600.0	0.3305807211383495
97700.0	0.33058122737300655
97800.0	0.3305817291467294
97900.0	0.3305822264988279
98000.0	0.3305827194682654
98100.0	0.33058320809366176
98200.0	0.33058369241329666
98300.0	0.33058417246511246
98400.0	0.33058464828671713
98500.0	0.33058511991538736
98600.0	0.3305855873880712
98700.0	0.33058605074139114
98800.0	0.3305865100116472
98900.0	0.330586965234819
99000.0	0.3305874164465697
99100.0	0.3305878636822477
99200.0	0.3305883069768903
99300.0	0.3305887463652258
99400.0	0.33058918188167646
99500.0	0.3305896135603615
99600.0	0.33059004143509907
99700.0	0.33059046553940963
99800.0	0.3305908859065182
99900.0	0.3305913025693569


==> figures/splitting_u.txt <==
0.0	0.0
0.01	0.004962686798979114
0.02	0.009851488817163943
0.03	0.014667506055633366
0.04	0.019411822138583765
0.05	0.024085504557149036
0.06	0.028689604909590605
0.07	0.033225159137911464
0.08	0.037693187760947496
0.09	0.04209469610398852
0.1	0.04643067452498073
0.11	0.05070209863736139
0.12	0.05490992952957599
0.13	0.059055113981327206
0.14	0.0631385846766043
0.15	0.06716126041354098
0.16	0.07112404631114885
0.17	0.07502783401297301
0.18	0.0788735018877156
0.19	0.08266191522687244
0.2	0.08639392643942737
0.21	0.09007037524364772
0.22	0.09369208885602459
0.23	0.09725988217739999
0.24	0.10077455797632297
0.25	0.10423690706967592
0.26	0.10764770850061176
0.27	0.11100772971384186
0.28	0.1143177267283144
0.29	0.1175784443073218
0.3	0.12079061612607557
0.31	0.1239549649367864
0.32	0.1270722027312864
0.33	0.13014303090123025
0.34	0.13316814039591138
0.35000000000000003	0.13614821187772833
0.36	0.1390839158753368
0.37	0.14197591293452136
0.38	0.144824853766821
0.39	0.14763137939594206
0.4	0.15039612130199123
0.41000000000000003	0.1531197015635612
0.42	0.15580273299770098
0.43	0.1584458192978024
0.44	0.16104955516943362
0.45	0.1636145264641503
0.46	0.16614131031131485
0.47000000000000003	0.1686304752479528
0.48	0.17108258134667614
0.49	0.173498180341702
0.5	0.17587781575299513
0.51	0.17822202300856224
0.52	0.1805313295649255
0.53	0.1828062550258026
0.54	0.18504731125901963
0.55	0.1872550025116836
0.56	0.1894298255236401
0.5700000000000001	0.19157226963924195
0.58	0.19368281691745368
0.59	0.1957619422403168
0.6	0.19781011341980032
0.61	0.19982779130306041
0.62	0.20181542987613296
0.63	0.20377347636608234
0.64	0.20570237134162933
0.65	0.20760254881228105
0.66	0.20947443632598478
0.67	0.21131845506532823
0.68	0.21313501994230724
0.6900000000000001	0.21492453969168285
0.7000000000000001	0.21668741696294821
0.71	0.2184240484109266
0.72	0.22013482478502028
0.73	0.2218201310171308
0.74	0.22348034630827032
0.75	0.22511584421388342
0.76	0.2267269927278987
0.77	0.22831415436552888
0.78	0.22987768624483831
0.79	0.23141794016709605
0.8	0.2329352626959326
0.81	0.23442999523531818
0.8200000000000001	0.23590247410638016
0.8300000000000001	0.23735303062307653
0.84	0.23878199116674315
0.85	0.24018967725953083
0.86	0.24157640563674915
0.87	0.2429424883181333
0.88	0.2442882326780498
0.89	0.245613941514657
0.9	0.24691991311803607
0.91	0.24820644133730735
0.92	0.24947381564674775
0.93	0.2507223212109237
0.9400000000000001	0.25195223894885427
0.9500000000000001	0.2531638455972193
0.96	0.25435741377262605
0.97	0.25553321203294954
0.98	0.2566915049377587
0.99	0.25783255310784375
1.0	0.2589566132838567
1.01	0.26006393838407943
1.02	0.261154777561331
1.03	0.26222937625902826
1.04	0.26328797626641176
1.05	0.26433081577294915
1.06	0.2653581294219289
1.07	0.266370148363256
1.08	0.2673671003054618
1.09	0.2683492095669392
1.1	0.2693166971264153
1.11	0.27026978067267265
1.12	0.27120867465353
1.1300000000000001	0.272133590324094
1.1400000000000001	0.2730447357942926
1.1500000000000001	0.2739423160757005
1.16	0.2748265331276677
1.17	0.27569758590276117
1.18	0.2765556703915302
1.19	0.2774009796666047
1.2	0.27823370392613783
1.21	0.279054030536601
1.22	0.2798621440749424
1.23	0.2806582263701174
1.24	0.2814424565440009
1.25	0.2822150110516905
1.26	0.2829760637212097
1.27	0.28372578579261987
1.28	0.28446434595654996
1.29	0.2851919103921527
1.3	0.2859086428044955
1.31	0.2866147044613949
1.32	0.28731025422970247
1.33	0.28799544861105036
1.34	0.2886704417770651
1.35	0.28933538560405664
1.36	0.2899904297071914
1.37	0.29063572147415606
1.3800000000000001	0.2912714060983205
1.3900000000000001	0.29189762661140695
1.4000000000000001	0.2925145239156728
1.41	0.293122236815614
1.42	0.2937209020491969
1.43	0.29431065431862463
1.44	0.2948916263206459
1.45	0.2954639487764122
1.46	0.29602775046089047
1.47	0.29658315823183834
1.48	0.2971302970583474
1.49	0.2976692900489619
1.5	0.29820025847937864
1.51	0.29872332181973443
1.52	0.2992385977614876
1.53	0.29974620224389886
1.54	0.3002462494801182
1.55	0.30073885198288336
1.56	0.3012241205898357
1.57	0.30170216448845905
1.58	0.3021730912406473
1.59	0.30263700680690636
1.6	0.30309401557019594
1.61	0.3035442203594157
1.62	0.3039877224725426
1.6300000000000001	0.304424621699423
1.6400000000000001	0.30485501634422635
1.6500000000000001	0.3052790032475633
1.6600000000000001	0.30569667780827586
1.67	0.3061081340049023
1.68	0.3065134644168226
1.69	0.30691276024508957
1.7	0.30730611133294905
1.71	0.3076936061860553
1.72	0.30807533199238496
1.73	0.3084513746418549
1.74	0.30882181874564774
1.75	0.3091867476552496
1.76	0.30954624348120474
1.77	0.3099003871115906
1.78	0.3102492582302181
1.79	0.3105929353345607
1.8	0.31093149575341683
1.81	0.31126501566430903
1.82	0.3115935701106243
1.83	0.3119172330184991
1.84	0.31223607721345326
1.85	0.3125501744367757
1.86	0.3128595953616668
1.87	0.31316440960914005
1.8800000000000001	0.3134646857636871
1.8900000000000001	0.31376049138870943
1.9000000000000001	0.3140518930417207
1.9100000000000001	0.3143389562893222
1.92	0.3146217457219556
1.93	0.3149003249684364
1.94	0.31517475671027023
1.95	0.3154451026957568
1.96	0.3157114237538834
1.97	0.3159737798080116
1.98	0.31623222988936045
1.99	0.3164868321502886
2.0	0.31673764387737885
2.0100000000000002	0.31698472150432794
2.02	0.3172281206246443
2.0300000000000002	0.31746789600415676
2.04	0.31770410159333734
2.05	0.31793679053944013
2.06	0.31816601519845966
2.07	0.3183918271469112
2.08	0.3186142771934359
2.09	0.3188334153902326
2.1	0.3190492910443201
2.11	0.31926195272863134
2.12	0.31947144829294244
2.13	0.3196778248746392
2.14	0.31988112890932313
2.15	0.32008140614125974
2.16	0.32027870163367117
2.17	0.3204730597788755
2.18	0.3206645243082754
2.19	0.32085313830219775
2.2	0.32103894419958684
2.21	0.3212219838075535
2.22	0.32140229831078176
2.23	0.3215799282807955
2.24	0.32175491368508735
2.25	0.3219272938961115
2.2600000000000002	0.3220971077001427
2.27	0.32226439330600326
2.2800000000000002	0.32242918835366025
2.29	0.3225915299226946
2.3000000000000003	0.3227514545406442
2.31	0.3229089981912228
2.32	0.32306419632241645
2.33	0.3232170838544594
2.34	0.3233676951876914
2.35	0.3235160642102977
2.36	0.32366222430593444
2.37	0.32380620836123974
2.38	0.32394804877323347
2.39	0.32408777745660666
2.4	0.32422542585090264
2.41	0.3243610249275908
2.42	0.32449460519703544
2.43	0.32462619671536075
2.44	0.32475582909121353
2.45	0.3248835314924252
2.46	0.3250093326525748
2.47	0.3251332608774541
2.48	0.32525534405143647
2.49	0.3253756096437512
2.5	0.3254940847146638
2.5100000000000002	0.32561079592156517
2.52	0.3257257695249692
2.5300000000000002	0.32583903139442166
2.54	0.32595060701432105
2.5500000000000003	0.3260605214896526
2.56	0.32616879955163686
2.57	0.3262754655632947
2.58	0.3263805435249286
2.59	0.3264840570795234
2.6	0.3265860295180654
2.61	0.3266864837847836
2.62	0.3267854424823118
2.63	0.32688292787677437
2.64	0.32697896190279635
2.65	0.32707356616843875
2.66	0.32716676196006045
2.67	0.32725857024710775
2.68	0.32734901168683256
2.69	0.32743810662894035
2.7	0.327525875120169
2.71	0.3276123369087993
2.72	0.3276975114490984
2.73	0.3277814179056973
2.74	0.32786407515790267
2.75	0.32794550180394494
2.7600000000000002	0.328025716165163
2.77	0.32810473629012654
2.7800000000000002	0.32818257995869704
2.79	0.32825926468602834
2.8000000000000003	0.32833480772650764
2.81	0.3284092260776377
2.82	0.32848253648386144
2.83	0.32855475544032964
2.84	0.32862589919661217
2.85	0.3286959837603543
2.86	0.32876502490087856
2.87	0.3288330381527328
2.88	0.3289000388191856
2.89	0.32896604197566964
2.9	0.32903106247317354
2.91	0.3290951149415836
2.92	0.3291582137929754
2.93	0.32922037322485664
2.94	0.32928160722336186
2.95	0.32934192956639896
2.96	0.3294013538267496
2.97	0.32945989337512316
2.98	0.3295175613831649
2.99	0.32957437082641994
3.0	0.3296303344872527
3.0100000000000002	0.32968546495772294
3.02	0.3297397746424191
3.0300000000000002	0.3297932757612494
3.04	0.3298459803521912
3.0500000000000003	0.3298979002739999
3.06	0.3299490472088769
3.0700000000000003	0.32999943266509835
3.08	0.3300490679796044
3.09	0.33009796432055033
3.1	0.330146132689819
3.11	0.3301935839254968
3.12	0.3302403287043119
3.13	0.3302863775440368
3.14	0.33033174080585465
3.15	0.33037642869669076
3.16	0.3304204512715091
3.17	0.3304638184355747
3.18	0.33050653994668244
3.19	0.3305486254173526
3.2	0.33059008431699355
3.21	0.33063092597403265
3.22	0.3306711595780151
3.23	0.3307107941816714
3.24	0.33074983870295466
3.25	0.3307883019270469
3.2600000000000002	0.3308261925083358
3.27	0.330863518972362
3.2800000000000002	0.3309002897177374
3.29	0.3309365130180348
3.3000000000000003	0.33097219702364955
3.31	0.33100734976363355
3.3200000000000003	0.33104197914750155
3.33	0.331076092967011
3.34	0.33110969889791525
3.35	0.3311428045016905
3.36	0.3311754172272372
3.37	0.3312075444125563
3.38	0.33123919328639995
3.39	0.33127037096989836
3.4	0.3313010844781618
3.41	0.3313313407218592
3.42	0.3313611465087731
3.43	0.3313905085453312
3.44	0.33141943343811564
3.45	0.33144792769534936
3.46	0.3314759977283604
3.47	0.3315036498530246
3.48	0.3315308902911867
3.49	0.3315577251720602
3.5	0.33158416053360656
3.5100000000000002	0.3316102023238936
3.52	0.331635856402434
3.5300000000000002	0.33166112854150365
3.54	0.33168602442744044
3.5500000000000003	0.3317105496619238
3.56	0.33173470976323494
3.5700000000000003	0.3317585101674985
3.58	0.33178195622990597
3.59	0.33180505322592024
3.6	0.33182780635246284
3.61	0.33185022072908327
3.62	0.3318723013991108
3.63	0.33189405333078936
3.64	0.33191548141839533
3.65	0.33193659048333884
3.66	0.33195738527524854
3.67	0.33197787047304034
3.68	0.3319980506859702
3.69	0.33201793045467115
3.7	0.332037514252175
3.71	0.33205680648491875
3.72	0.3320758114937363
3.73	0.33209453355483465
3.74	0.33211297688075664
3.75	0.3321311456213284
3.7600000000000002	0.3321490438645932
3.77	0.3321666756377313
3.7800000000000002	0.33218404490796594
3.79	0.3322011555834563
3.8000000000000003	0.33221801151417657
3.81	0.3322346164927822
3.8200000000000003	0.33225097425546346
3.83	0.33226708848278597
3.84	0.33228296280051883
3.85	0.33229860078045054
3.86	0.33231400594119254
3.87	0.33232918174897097
3.88	0.33234413161840665
3.89	0.3323588589132832
3.9	0.3323733669473042
3.91	0.3323876589848384
3.92	0.33240173824165464
3.93	0.33241560788564506
3.94	0.33242927103753805
3.95	0.33244273077160047
3.96	0.3324559901163292
3.97	0.33246905205513283
3.98	0.3324819195270026
3.99	0.3324945954271741
4.0	0.33250708260777817


==> figures/splitting_v.txt <==
0.0	1.0
0.01	0.9851119396030626
0.02	0.9704455335485082
0.03	0.9559974818330998
0.04	0.9417645335842486
0.05	0.9277434863285527
0.06	0.9139311852712281
0.07	0.9003245225862655
0.08	0.8869204367171574
0.09	0.8737159116880343
0.1	0.8607079764250577
0.11	0.8478937040879158
0.12	0.8352702114112719
0.13	0.8228346580560183
0.14	0.810584245970187
0.15	0.798516218759377
0.16	0.7866278610665534
0.17	0.7749164979610809
0.18	0.7633794943368531
0.19	0.7520142543193826
0.2	0.7408182206817179
0.21	0.7297888742690568
0.22	0.7189237334319262
0.23	0.7082203534678
0.24	0.697676326071031
0.25	0.6872892787909721
0.26	0.6770568744981647
0.27	0.6669768108584744
0.28	0.6570468198150567
0.29	0.6472646670780345
0.3	0.6376281516217732
0.31	0.6281351051896408
0.32	0.6187833918061408
0.33	0.6095709072963093
0.34	0.6004955788122659
0.35000000000000003	0.591555364366815
0.36	0.5827482523739895
0.37	0.5740722611964358
0.38	0.5655254386995369
0.39	0.5571058618121737
0.4	0.5488116360940262
0.41000000000000003	0.5406408953093162
0.42	0.5325918010068968
0.43	0.5246625421065926
0.44	0.516851334491699
0.45	0.5091564206075488
0.46	0.5015760690660552
0.47000000000000003	0.49410857425614135
0.48	0.4867522559599713
0.49	0.4795054589748937
0.5	0.47236655274101436
0.51	0.465333930974313
0.52	0.4584060113052232
0.53	0.4515812349225919
0.54	0.4448580662229408
0.55	0.43823499246494885
0.56	0.4317105234290793
0.5700000000000001	0.4252831910822737
0.58	0.41895154924763855
0.59	0.41271417327904925
0.6	0.40656965974059867
0.61	0.40051662609081834
0.62	0.39455371037160064
0.63	0.38867957090175254
0.64	0.38289288597511156
0.65	0.37719235356315645
0.66	0.3715766910220452
0.67	0.3660446348040149
0.68	0.36059494017307786
0.6900000000000001	0.35522638092495107
0.7000000000000001	0.34993774911115494
0.71	0.34472785476721973
0.72	0.3395955256449387
0.73	0.3345396069486072
0.74	0.3295589610751886
0.75	0.3246524673583493
0.76	0.31981902181630345
0.77	0.3150575369034129
0.78	0.3103669412654846
0.79	0.30574617949871136
0.8	0.3011942119122017
0.81	0.29671001429404487
0.8200000000000001	0.292292577680859
0.8300000000000001	0.28794090813076983
0.84	0.28365402649976995
0.85	0.2794309682214069
0.86	0.2752707830897519
0.87	0.2711725350455994
0.88	0.2671353019658499
0.89	0.2631581754560282
0.9	0.259240260645891
0.91	0.2553806759880772
0.92	0.251578553059756
0.93	0.24783303636722825
0.9400000000000001	0.24414328315343659
0.9500000000000001	0.24050846320834166
0.96	0.2369277586821213
0.97	0.23340036390115088
0.98	0.22992548518672337
0.99	0.22650234067646832
1.0	0.22313016014842937
1.01	0.21980818484776124
1.02	0.2165356673160066
1.03	0.21331187122291476
1.04	0.21013607120076427
1.05	0.20700755268115217
1.06	0.203925611734213
1.07	0.20088955491023164
1.08	0.19789869908361424
1.09	0.19495237129918205
1.1	0.19204990862075366
1.11	0.1891906579819816
1.12	0.18637397603940953
1.1300000000000001	0.18359922902771744
1.1400000000000001	0.18086579261712166
1.1500000000000001	0.178173051772898
1.16	0.17552040061699645
1.17	0.17290724229171597
1.18	0.17033298882540904
1.19	0.1677970610001855
1.2	0.16529888822158614
1.21	0.16283790839019657
1.22	0.16041356777517238
1.23	0.1580253208896474
1.24	0.15567263036799694
1.25	0.1533549668449281
1.26	0.1510718088363705
1.27	0.14882264262214004
1.28	0.1466069621303498
1.29	0.14442426882354165
1.3	0.14227407158651323
1.31	0.14015588661581505
1.32	0.1380692373108925
1.33	0.13601365416684885
1.34	0.13398867466880465
1.35	0.1319938431878299
1.36	0.1300287108784256
1.37	0.1280928355775317
1.3800000000000001	0.12618578170503844
1.3900000000000001	0.12430712016577908
1.4000000000000001	0.12245642825298161
1.41	0.120633289553158
1.42	0.11883729385240935
1.43	0.11706803704412609
1.44	0.11532512103806224
1.45	0.11360815367076346
1.46	0.1119167486173286
1.47	0.11025052530448495
1.48	0.10860910882495771
1.49	0.1069921298531142
1.5	0.10539922456186407
1.51	0.10383003454079667
1.52	0.1022842067155372
1.53	0.10076139326830345
1.54	0.0992612515596454
1.55	0.0977834440513498
1.56	0.09632763823049276
1.57	0.09489350653462285
1.58	0.09348072627805822
1.59	0.09208897957928092
1.6	0.09071795328941225
1.61	0.08936733892175294
1.62	0.08803683258237231
1.6300000000000001	0.0867261349017309
1.6400000000000001	0.08543495096732098
1.6500000000000001	0.08416299025731012
1.6600000000000001	0.08290996657517244
1.67	0.08167559798529321
1.68	0.08045960674953219
1.69	0.07926171926473133
1.7	0.07808166600115292
1.71	0.07691918144183427
1.72	0.07577400402284526
1.73	0.07464587607443536
1.74	0.07353454376305686
1.75	0.07243975703425123
1.76	0.07136126955638583
1.77	0.07029883866522824
1.78	0.06925222530934576
1.79	0.0682211939963179
1.8	0.06720551273974955
1.81	0.06620495300707302
1.82	0.06521928966812732
1.83	0.06424830094450289
1.84	0.06329176835964052
1.85	0.06234947668967323
1.86	0.06142121391499994
1.87	0.06050677117258021
1.8800000000000001	0.059605942708939166
1.8900000000000001	0.05871852583387209
1.9000000000000001	0.057844320874838276
1.9100000000000001	0.05698313113203386
1.92	0.05613476283413354
1.93	0.0552990250946912
1.94	0.054475729869189686
1.95	0.05366469191272995
1.96	0.05286572873835019
1.97	0.052078660575965524
1.98	0.05130331033191895
1.99	0.05053950354913452
2.0	0.04978706836786378
2.0100000000000002	0.049045835487016576
2.02	0.04831563812606762
2.0300000000000002	0.04759631198753016
2.04	0.04688769521998833
2.05	0.046189628381679955
2.06	0.04550195440462141
2.07	0.04482451855926672
2.08	0.044157168419692715
2.09	0.043499753829302594
2.1	0.04285212686704003
2.11	0.042214141814106314
2.12	0.04158565512117302
2.13	0.040966525376082794
2.14	0.04035661327203101
2.15	0.039755781576221165
2.16	0.039163895098986934
2.17	0.0385808206633739
2.18	0.03800642707517418
2.19	0.03744058509340719
2.2	0.03688316740123987
2.21	0.03633404857733986
2.22	0.035793105067655165
2.23	0.03526021515761399
2.24	0.034735258944738424
2.25	0.0342181183116659
2.2600000000000002	0.03370867689957227
2.27	0.03320682008199059
2.2800000000000002	0.03271243493901969
2.29	0.032225410231916676
2.3000000000000003	0.03174563637806782
2.31	0.031273005426331935
2.32	0.030807411032750955
2.33	0.030348748436622084
2.34	0.029896914436926197
2.35	0.029451807369107172
2.36	0.02901332708219694
2.37	0.028581374916281092
2.38	0.028155853680299988
2.39	0.027736667630180352
2.4	0.02732372244729245
2.41	0.026916925217228008
2.42	0.02651618440889407
2.43	0.026121409853918125
2.44	0.02573251272635984
2.45	0.025349405522724834
2.46	0.02497200204227605
2.47	0.024600217367638202
2.48	0.024233967845691016
2.49	0.02387317106874693
2.5	0.02351774585600901
2.5100000000000002	0.023167612235304925
2.52	0.02282269142509288
2.5300000000000002	0.022482905816735434
2.54	0.02214817895703722
2.5500000000000003	0.021818435531042676
2.56	0.02149360134508983
2.57	0.02117360331011644
2.58	0.020858369425214632
2.59	0.020547828761430405
2.6	0.020241911445804305
2.61	0.019940548645649713
2.62	0.019643672553065213
2.63	0.01935121636967752
2.64	0.019063114291611557
2.65	0.018779301494684323
2.66	0.018499714119819165
2.67	0.018224289258677223
2.68	0.01795296493950278
2.69	0.017685680113179364
2.7	0.017422374639493435
2.71	0.01716298927360259
2.72	0.016907465652705206
2.73	0.016655746282908588
2.74	0.01640777452629258
2.75	0.016163494588165805
2.7600000000000002	0.01592285150451162
2.77	0.01568579112962099
2.7800000000000002	0.015452260123909448
2.79	0.015222205941915498
2.8000000000000003	0.01499557682047764
2.81	0.014772321767087456
2.82	0.014552390548416066
2.83	0.014335733679011427
2.84	0.014122302410163896
2.85	0.013912048718937562
2.86	0.013704925297364884
2.87	0.013500885541802201
2.88	0.013299883542443712
2.89	0.013101874072991576
2.9	0.01290681258047981
2.91	0.012714655175249676
2.92	0.012525358621074326
2.93	0.01233888032543047
2.94	0.01215517832991488
2.95	0.011974211300803563
2.96	0.01179593851975151
2.97	0.011620319874630889
2.98	0.011447315850505653
2.99	0.011276887520740507
3.0	0.011108996538242254
3.0100000000000002	0.010943605126831535
3.02	0.010780676072743033
3.0300000000000002	0.010620172716252218
3.04	0.010462058943426748
3.0500000000000003	0.010306299178000692
3.06	0.010152858373369713
3.0700000000000003	0.010001702004705433
3.08	0.00985279606118721
3.09	0.00970610703834955
3.1	0.009561601930543463
3.11	0.00941924822351006
3.12	0.009279013887064697
3.13	0.009140867367890057
3.14	0.009004777582436516
3.15	0.008870713909928213
3.16	0.008738646185473249
3.17	0.008608544693276456
3.18	0.008480380159953222
3.19	0.008354123747942848
3.2	0.008229747049019987
3.21	0.00810722207790266
3.22	0.007986521265955462
3.23	0.007867617454986493
3.24	0.007750483891136656
3.25	0.0076350942188599235
3.2600000000000002	0.0075214224749932295
3.27	0.007409443082914648
3.2800000000000002	0.0072991308467885456
3.29	0.007190460945896409
3.3000000000000003	0.007083408929052084
3.31	0.006977950709100151
3.3200000000000003	0.006874062557496216
3.33	0.0067717210989678865
3.34	0.006670903306255238
3.35	0.006571586494929581
3.36	0.006473748318289371
3.37	0.006377366762332107
3.38	0.0062824201408010856
3.39	0.006188887090305903
3.4	0.006096746565515603
3.41	0.006005977834423386
3.42	0.005916560473681824
3.43	0.005828474364007517
3.44	0.005741699685654172
3.45	0.005656216913953076
3.46	0.005572006814919964
3.47	0.005489050440927289
3.48	0.005407329126440928
3.49	0.005326824483820357
3.5	0.005247518399181355
3.5100000000000002	0.005169393028320303
3.52	0.0050924307926991635
3.5300000000000002	0.005016614375490234
3.54	0.004941926717679792
3.5500000000000003	0.004868351014229736
3.56	0.004795870710296393
3.5700000000000003	0.004724469497505597
3.58	0.004654131310283245
3.59	0.004584840322240471
3.6	0.004516580942612641
3.61	0.004449337812751367
3.62	0.0043830958026687475
3.63	0.004317840007633053
3.64	0.004253555744815099
3.65	0.0041902285499845525
3.66	0.004127844174255412
3.67	0.004066388580879951
3.68	0.004005847942090393
3.69	0.003946208635987604
3.7	0.003887457243476105
3.71	0.0038295805452447213
3.72	0.003772565518792182
3.73	0.0037163993354970004
3.74	0.003661069357730983
3.75	0.0036065631360157075
3.7600000000000002	0.003552868406221338
3.77	0.0034999730868071443
3.7800000000000002	0.0034478652761031044
3.79	0.0033965332496319785
3.8000000000000003	0.0033459654574712516
3.81	0.0032961505216543537
3.8200000000000003	0.003247077233610567
3.83	0.003198734551643053
3.84	0.0031511115984444206
3.85	0.0031041976586492904
3.86	0.003057982176423288
3.87	0.0030124547530879404
3.88	0.0029676051447809263
3.89	0.002923423260151166
3.9	0.002879899158088224
3.91	0.0028370230454855174
3.92	0.002794785275036826
3.93	0.0027531763430656063
3.94	0.0027121868873866265
3.95	0.002671807685199433
3.96	0.0026320296510131823
3.97	0.002592843834602368
3.98	0.0025542414189929814
3.99	0.002516213718478655
4.0	0.0024787521766663424


==> figures/splitting_w.txt <==
0.0	0.0
0.01	0.009925373597958228
0.02	0.019702977634327885
0.03	0.029335012111266733
0.04	0.03882364427716753
0.05	0.04817100911429807
0.06	0.05737920981918121
0.07	0.06645031827582293
0.08	0.07538637552189499
0.09	0.08418939220797704
0.1	0.09286134904996146
0.11	0.10140419727472277
0.12	0.10981985905915198
0.13	0.11811022796265441
0.14	0.1262771693532086
0.15	0.13432252082708196
0.16	0.1422480926222977
0.17	0.15005566802594603
0.18	0.1577470037754312
0.19	0.16532383045374488
0.2	0.17278785287885473
0.21	0.18014075048729544
0.22	0.18738417771204918
0.23	0.19451976435479998
0.24	0.20154911595264594
0.25	0.20847381413935184
0.26	0.2152954170012235
0.27	0.22201545942768372
0.28	0.2286354534566288
0.29	0.2351568886146436
0.3	0.24158123225215114
0.31	0.2479099298735728
0.32	0.2541444054625728
0.33	0.2602860618024605
0.34	0.26633628079182275
0.35000000000000003	0.27229642375545665
0.36	0.2781678317506736
0.37	0.2839518258690427
0.38	0.289649707533642
0.39	0.29526275879188413
0.4	0.30079224260398246
0.41000000000000003	0.3062394031271224
0.42	0.31160546599540195
0.43	0.3168916385956048
0.44	0.32209911033886723
0.45	0.3272290529283006
0.46	0.3322826206226297
0.47000000000000003	0.3372609504959056
0.48	0.3421651626933523
0.49	0.346996360683404
0.5	0.35175563150599026
0.51	0.3564440460171245
0.52	0.361062659129851
0.53	0.3656125100516052
0.54	0.37009462251803926
0.55	0.3745100050233672
0.56	0.3788596510472802
0.5700000000000001	0.3831445392784839
0.58	0.38736563383490735
0.59	0.3915238844806336
0.6	0.39562022683960063
0.61	0.39965558260612083
0.62	0.4036308597522659
0.63	0.4075469527321647
0.64	0.41140474268325866
0.65	0.4152050976245621
0.66	0.41894887265196956
0.67	0.42263691013065646
0.68	0.4262700398846145
0.6900000000000001	0.4298490793833657
0.7000000000000001	0.43337483392589643
0.71	0.4368480968218532
0.72	0.44026964957004056
0.73	0.4436402620342616
0.74	0.44696069261654064
0.75	0.45023168842776684
0.76	0.4534539854557974
0.77	0.45662830873105775
0.78	0.45975537248967663
0.79	0.4628358803341921
0.8	0.4658705253918652
0.81	0.46885999047063637
0.8200000000000001	0.4718049482127603
0.8300000000000001	0.47470606124615305
0.84	0.4775639823334863
0.85	0.48037935451906166
0.86	0.4831528112734983
0.87	0.4858849766362666
0.88	0.4885764653560996
0.89	0.491227883029314
0.9	0.49383982623607214
0.91	0.4964128826746147
0.92	0.4989476312934955
0.93	0.5014446424218474
0.9400000000000001	0.5039044778977085
0.9500000000000001	0.5063276911944385
0.96	0.5087148275452521
0.97	0.5110664240658991
0.98	0.5133830098755174
0.99	0.5156651062156875
1.0	0.5179132265677134
1.01	0.5201278767681589
1.02	0.522309555122662
1.03	0.5244587525180565
1.04	0.5265759525328235
1.05	0.5286616315458983
1.06	0.5307162588438578
1.07	0.532740296726512
1.08	0.5347342006109236
1.09	0.5366984191338784
1.1	0.5386333942528306
1.11	0.5405395613453453
1.12	0.54241734930706
1.1300000000000001	0.544267180648188
1.1400000000000001	0.5460894715885852
1.1500000000000001	0.547884632151401
1.16	0.5496530662553354
1.17	0.5513951718055223
1.18	0.5531113407830603
1.19	0.5548019593332094
1.2	0.5564674078522757
1.21	0.558108061073202
1.22	0.5597242881498848
1.23	0.5613164527402348
1.24	0.5628849130880018
1.25	0.564430022103381
1.26	0.5659521274424194
1.27	0.5674515715852397
1.28	0.5689286919130999
1.29	0.5703838207843054
1.3	0.571817285608991
1.31	0.5732294089227898
1.32	0.5746205084594049
1.33	0.5759908972221007
1.34	0.5773408835541302
1.35	0.5786707712081133
1.36	0.5799808594143828
1.37	0.5812714429483121
1.3800000000000001	0.582542812196641
1.3900000000000001	0.5837952532228139
1.4000000000000001	0.5850290478313456
1.41	0.586244473631228
1.42	0.5874418040983937
1.43	0.5886213086372493
1.44	0.5897832526412918
1.45	0.5909278975528244
1.46	0.5920555009217809
1.47	0.5931663164636767
1.48	0.5942605941166949
1.49	0.5953385800979238
1.5	0.5964005169587573
1.51	0.5974466436394689
1.52	0.5984771955229752
1.53	0.5994924044877977
1.54	0.6004924989602364
1.55	0.6014777039657667
1.56	0.6024482411796714
1.57	0.6034043289769181
1.58	0.6043461824812946
1.59	0.6052740136138127
1.6	0.6061880311403919
1.61	0.6070884407188314
1.62	0.6079754449450852
1.6300000000000001	0.608849243398846
1.6400000000000001	0.6097100326884527
1.6500000000000001	0.6105580064951266
1.6600000000000001	0.6113933556165517
1.67	0.6122162680098046
1.68	0.6130269288336452
1.69	0.6138255204901791
1.7	0.6146122226658981
1.71	0.6153872123721106
1.72	0.6161506639847699
1.73	0.6169027492837098
1.74	0.6176436374912955
1.75	0.6183734953104992
1.76	0.6190924869624095
1.77	0.6198007742231813
1.78	0.6204985164604362
1.79	0.6211858706691215
1.8	0.6218629915068337
1.81	0.6225300313286181
1.82	0.6231871402212485
1.83	0.6238344660369982
1.84	0.6244721544269065
1.85	0.6251003488735514
1.86	0.6257191907233336
1.87	0.6263288192182801
1.8800000000000001	0.6269293715273742
1.8900000000000001	0.6275209827774189
1.9000000000000001	0.6281037860834414
1.9100000000000001	0.6286779125786444
1.92	0.6292434914439112
1.93	0.6298006499368728
1.94	0.6303495134205405
1.95	0.6308902053915136
1.96	0.6314228475077668
1.97	0.6319475596160232
1.98	0.6324644597787209
1.99	0.6329736643005772
2.0	0.6334752877547577
2.0100000000000002	0.6339694430086559
2.02	0.6344562412492886
2.0300000000000002	0.6349357920083135
2.04	0.6354082031866747
2.05	0.6358735810788803
2.06	0.6363320303969193
2.07	0.6367836542938224
2.08	0.6372285543868718
2.09	0.6376668307804652
2.1	0.6380985820886402
2.11	0.6385239054572627
2.12	0.6389428965858849
2.13	0.6393556497492784
2.14	0.6397622578186463
2.15	0.6401628122825195
2.16	0.6405574032673423
2.17	0.640946119557751
2.18	0.6413290486165508
2.19	0.6417062766043955
2.2	0.6420778883991737
2.21	0.642443967615107
2.22	0.6428045966215635
2.23	0.643159856561591
2.24	0.6435098273701747
2.25	0.643854587792223
2.2600000000000002	0.6441942154002854
2.27	0.6445287866120065
2.2800000000000002	0.6448583767073205
2.29	0.6451830598453892
2.3000000000000003	0.6455029090812884
2.31	0.6458179963824456
2.32	0.6461283926448329
2.33	0.6464341677089188
2.34	0.6467353903753827
2.35	0.6470321284205954
2.36	0.6473244486118689
2.37	0.6476124167224795
2.38	0.6478960975464669
2.39	0.6481755549132133
2.4	0.6484508517018053
2.41	0.6487220498551816
2.42	0.6489892103940709
2.43	0.6492523934307215
2.44	0.6495116581824271
2.45	0.6497670629848504
2.46	0.6500186653051496
2.47	0.6502665217549082
2.48	0.6505106881028729
2.49	0.6507512192875023
2.5	0.6509881694293276
2.5100000000000002	0.6512215918431303
2.52	0.6514515390499384
2.5300000000000002	0.6516780627888433
2.54	0.6519012140286421
2.5500000000000003	0.6521210429793052
2.56	0.6523375991032737
2.57	0.6525509311265894
2.58	0.6527610870498572
2.59	0.6529681141590468
2.6	0.6531720590361308
2.61	0.6533729675695672
2.62	0.6535708849646236
2.63	0.6537658557535487
2.64	0.6539579238055927
2.65	0.6541471323368775
2.66	0.6543335239201209
2.67	0.6545171404942155
2.68	0.6546980233736651
2.69	0.6548762132578807
2.7	0.655051750240338
2.71	0.6552246738175986
2.72	0.6553950228981968
2.73	0.6555628358113946
2.74	0.6557281503158053
2.75	0.6558910036078899
2.7600000000000002	0.656051432330326
2.77	0.6562094725802531
2.7800000000000002	0.6563651599173941
2.79	0.6565185293720567
2.8000000000000003	0.6566696154530153
2.81	0.6568184521552753
2.82	0.6569650729677229
2.83	0.6571095108806593
2.84	0.6572517983932243
2.85	0.6573919675207086
2.86	0.6575300498017571
2.87	0.6576660763054656
2.88	0.6578000776383712
2.89	0.6579320839513393
2.9	0.6580621249463471
2.91	0.6581902298831672
2.92	0.6583164275859508
2.93	0.6584407464497133
2.94	0.6585632144467237
2.95	0.6586838591327979
2.96	0.6588027076534992
2.97	0.6589197867502463
2.98	0.6590351227663298
2.99	0.6591487416528399
3.0	0.6592606689745054
3.0100000000000002	0.6593709299154459
3.02	0.6594795492848382
3.0300000000000002	0.6595865515224988
3.04	0.6596919607043824
3.0500000000000003	0.6597958005479998
3.06	0.6598980944177538
3.0700000000000003	0.6599988653301967
3.08	0.6600981359592089
3.09	0.6601959286411007
3.1	0.660292265379638
3.11	0.6603871678509936
3.12	0.6604806574086238
3.13	0.6605727550880736
3.14	0.6606634816117093
3.15	0.6607528573933815
3.16	0.6608409025430182
3.17	0.6609276368711494
3.18	0.6610130798933649
3.19	0.6610972508347052
3.2	0.6611801686339871
3.21	0.6612618519480653
3.22	0.6613423191560301
3.23	0.6614215883633427
3.24	0.6614996774059093
3.25	0.6615766038540938
3.2600000000000002	0.6616523850166716
3.27	0.661727037944724
3.2800000000000002	0.6618005794354748
3.29	0.6618730260360696
3.3000000000000003	0.6619443940472991
3.31	0.6620146995272671
3.3200000000000003	0.6620839582950031
3.33	0.662152185934022
3.34	0.6622193977958305
3.35	0.662285609003381
3.36	0.6623508344544744
3.37	0.6624150888251126
3.38	0.6624783865727999
3.39	0.6625407419397967
3.4	0.6626021689563236
3.41	0.6626626814437184
3.42	0.6627222930175461
3.43	0.6627810170906624
3.44	0.6628388668762313
3.45	0.6628958553906987
3.46	0.6629519954567208
3.47	0.6630072997060492
3.48	0.6630617805823734
3.49	0.6631154503441204
3.5	0.6631683210672131
3.5100000000000002	0.6632204046477872
3.52	0.663271712804868
3.5300000000000002	0.6633222570830073
3.54	0.6633720488548809
3.5500000000000003	0.6634210993238476
3.56	0.6634694195264699
3.5700000000000003	0.663517020334997
3.58	0.6635639124598119
3.59	0.6636101064518405
3.6	0.6636556127049257
3.61	0.6637004414581665
3.62	0.6637446027982216
3.63	0.6637881066615787
3.64	0.6638309628367907
3.65	0.6638731809666777
3.66	0.6639147705504971
3.67	0.6639557409460807
3.68	0.6639961013719404
3.69	0.6640358609093423
3.7	0.66407502850435
3.71	0.6641136129698375
3.72	0.6641516229874725
3.73	0.6641890671096693
3.74	0.6642259537615133
3.75	0.6642622912426568
3.7600000000000002	0.6642980877291864
3.77	0.6643333512754626
3.7800000000000002	0.6643680898159319
3.79	0.6644023111669126
3.8000000000000003	0.6644360230283531
3.81	0.6644692329855644
3.8200000000000003	0.6645019485109269
3.83	0.6645341769655719
3.84	0.6645659256010377
3.85	0.6645972015609011
3.86	0.6646280118823851
3.87	0.6646583634979419
3.88	0.6646882632368133
3.89	0.6647177178265664
3.9	0.6647467338946084
3.91	0.6647753179696768
3.92	0.6648034764833093
3.93	0.6648312157712901
3.94	0.6648585420750761
3.95	0.6648854615432009
3.96	0.6649119802326584
3.97	0.6649381041102657
3.98	0.6649638390540052
3.99	0.6649891908543482
4.0	0.6650141652155563


==> figures/tree_splitting_2_branch_1.txt <==
0.0	0.10719832426844392
0.1	0.22727328799941382
0.2	0.3575134260258571
0.30000000000000004	0.4949935663393399
0.4	0.6368765757173966
0.5	0.78058497733267
0.6000000000000001	0.9238859195956
0.7000000000000001	1.0649200431445525
0.8	1.202195460517425
0.9	1.3345613701870644
1.0	1.4611710616947047
1.1	1.581440705668517
1.2000000000000002	1.6950079740388715
1.3	1.8016929171134417
1.4000000000000001	1.9014624270354825
1.5	1.9943988896826286
1.6	2.0806731591214964
1.7000000000000002	2.1605217008351256
1.8	2.2342275850942745
1.9000000000000001	2.302104929484269
2.0	2.3644863611066764
2.1	2.421713074373462
2.2	2.474127085842823
2.3000000000000003	2.522065323896159
2.4000000000000004	2.565855232059389
2.5	2.6058116064743624
2.6	2.6422344280057444
2.7	2.6754074863510886
2.8000000000000003	2.7055976266339137
2.9000000000000004	2.7330544780860624
3.0	2.7580105496383434
3.1	2.7806815987792466
3.2	2.801267198242922
3.3000000000000003	2.8199514403201986
3.4000000000000004	2.836903731225278
3.5	2.8522796383548044
3.6	2.8662217617764574
3.7	2.878860608178778
3.8000000000000003	2.890315451065101
3.9000000000000004	2.9006951654102817
4.0	2.910099028514966
4.1000000000000005	2.91861748155459
4.2	2.926332848469059
4.3	2.9333200104910198
4.4	2.9396470358629063
4.5	2.9453757652256027
4.6000000000000005	2.9505623538403793
4.7	2.9552577722843583
4.800000000000001	2.9595082675817386
4.9	2.9633557869336107
5.0	2.966838366316664
5.1000000000000005	2.9699904862581574
5.2	2.97284339707912
5.300000000000001	2.975425415844208
5.4	2.977762197176034
5.5	2.9798769799929508
5.6000000000000005	2.9817908121188657
5.7	2.9835227545968666
5.800000000000001	2.985090067419169
5.9	2.9865083782670263
6.0	2.9877918357378794
6.1000000000000005	2.9889532484246857
6.2	2.9900042111050498
6.300000000000001	2.990955219196121
6.4	2.9918157725356354
6.5	2.992594469460026
6.6000000000000005	2.9932990920673257
6.7	2.9939366834753742
6.800000000000001	2.9945136178145524
6.9	2.995035663628528
7.0	2.9955080412961093
7.1000000000000005	2.995935475031878
7.2	2.9963222399725327
7.300000000000001	2.996672204809494
7.4	2.99698887038596
7.5	2.9972754046379686
7.6000000000000005	2.9975346742238442
7.7	2.997769273154357
7.800000000000001	2.9979815487067882
7.9	2.9981736248796205
8.0	2.998347423620484
8.1	2.9985046840381693
8.200000000000001	2.9986469797896707
8.3	2.998775734815236
8.4	2.998892237578085
8.5	2.9989976539506684
8.6	2.999093038875917
8.700000000000001	2.9991793469197914
8.8	2.999257441820424
8.9	2.9993281051291714
9.0	2.999392044029861
9.1	2.9994498984143316
9.200000000000001	2.999502247284953
9.3	2.999549614548119
9.4	2.999592474256602
9.5	2.9996312553531848
9.600000000000001	2.9996663459630017
9.700000000000001	2.9996980972774963
9.8	2.9997268270688524
9.9	2.9997528228700396


==> figures/tree_splitting_2_branch_2.txt <==
0.0	0.20456936365330358
0.1	0.41599836427418446
0.2	0.6302024160566366
0.30000000000000004	0.842944229852285
0.4	1.0503956200715614
0.5	1.2494048757683494
0.6000000000000001	1.4375821385757788
0.7000000000000001	1.6132781386837394
0.8	1.775505773919798
0.9	1.9238361673731608
1.0	2.0582886778292453
1.1	2.17922618274277
1.2000000000000002	2.2872615964562524
1.3	2.3831781623556205
1.4000000000000001	2.4678639524046098
1.5	2.5422597877749515
1.6	2.607319157134858
1.7000000000000002	2.6639784448930763
1.8	2.7131357470055364
1.9000000000000001	2.755636650405343
2.0	2.792265520125079
2.1	2.823741034928082
2.2	2.850714912538352
2.3000000000000003	2.8737729546670296
2.4000000000000004	2.893437712248419
2.5	2.9101722193772046
2.6	2.924384369922522
2.7	2.9364316148600818
2.8000000000000003	2.946625743057375
2.9000000000000004	2.9552375759919167
3.0	2.962501460168798
3.1	2.9686194822057583
3.2	2.9737653628314167
3.3000000000000003	2.9780880092954707
3.4000000000000004	2.981714722550102
3.5	2.9847540674018704
3.6	2.9872984217889735
3.7	2.989426226335929
3.8000000000000003	2.9912039581215946
3.9000000000000004	2.992687853758871
4.0	2.9939254068895416
4.1000000000000005	2.9949566644049375
4.2	2.9958153443867825
4.3	2.9965297971289373
4.4	2.997123828802059
4.5	2.9976174054693483
4.6000000000000005	2.998027253329784
4.7	2.998367369307636
4.800000000000001	2.998649454456796
4.9	2.998883281124785
5.0	2.9990770034330754
5.1000000000000005	2.999237419379298
5.2	2.999370191749608
5.300000000000001	2.9994800340393373
5.4	2.999570866708335
5.5	2.9996459483343685
5.6000000000000005	2.9997079855633744
5.7	2.999759225179157
5.800000000000001	2.999801531117478
5.9	2.9998364488212506
6.0	2.9998652589662202
6.1000000000000005	2.99988902227233
6.2	2.999908616847981
6.300000000000001	2.9999247692863404
6.4	2.999938080539227
6.5	2.9999490474300483
6.6000000000000005	2.999958080528515
6.7	2.999965518992731
6.800000000000001	2.9999716428855336
6.9	2.99997668338888
7.0	2.999980831270261
7.1000000000000005	2.999984243896527
7.2	2.9999870510413946
7.300000000000001	2.9999893596917877
7.4	2.9999912580237664
7.5	2.999992818690075
7.6000000000000005	2.999994101537352
7.7	2.9999951558510456
7.800000000000001	2.999996022209422
7.9	2.9999967340141747
8.0	2.999997318753599
8.1	2.999997799044727
8.200000000000001	2.999998193492809
8.3	2.9999985173999586
8.4	2.9999987833492425
8.5	2.99999900168599
8.6	2.999999180914296
8.700000000000001	2.9999993280235717
8.8	2.9999994487574297
8.9	2.999999547835023
9.0	2.9999996291332156
9.1	2.9999996958364727
9.200000000000001	2.9999997505601783
9.3	2.9999997954520543
9.4	2.9999998322755737
9.5	2.9999998624785325
9.600000000000001	2.9999998872494276
9.700000000000001	2.9999999075637893
9.8	2.9999999242222635
9.9	2.9999999378818942


==> figures/tree_splitting_2_branch_3.txt <==
0.0	0.29303028636210515
0.1	0.5729155377149463
0.2	0.8389856074511173
0.30000000000000004	1.089474843901064
0.4	1.32256700391497
0.5	1.5368947886825512
0.6000000000000001	1.7317195825657186
0.7000000000000001	1.9069346803420137
0.8	2.062980742993645
0.9	2.2007265601465535
1.0	2.3213452763840214
1.1	2.426201828606856
1.2000000000000002	2.5167585478905243
1.3	2.5945007365030124
1.4000000000000001	2.6608812163448703
1.5	2.7172814786381743
1.6	2.7649865678066767
1.7000000000000002	2.805170831360953
1.8	2.838891925760336
1.9000000000000001	2.8670908403009805
2.0	2.8905961012934434
2.1	2.9101306996345326
2.2	2.9263206228475713
2.3000000000000003	2.9397041588440946
2.4000000000000004	2.9507413725704548
2.5	2.959823342388895
2.6	2.967280886632542
2.7	2.9733926190189353
2.8000000000000003	2.9783922510537746
2.9000000000000004	2.982475116120188
3.0	2.985803928732551
3.1	2.9885138176966164
3.2	2.990716687121817
3.3000000000000003	2.9925049671302815
3.4000000000000004	2.993954818847161
3.5	2.9951288574812445
3.6	2.9960784542474803
3.7	2.9968456734526847
3.8000000000000003	2.997464895916523
3.9000000000000004	2.997964174490555
4.0	2.9983663620792815
4.1000000000000005	2.998690047459344
4.2	2.9989503294564344
4.3	2.999159455736918
4.4	2.9993273486253087
4.5	2.9994620369655776
4.6000000000000005	2.9995700100822873
4.7	2.999656507335165
4.800000000000001	2.999725754560963
4.9	2.99978115682046
5.0	2.9998254552778247
5.1000000000000005	2.9998608546977676
5.2	2.999889126919152
5.300000000000001	2.9999116947213817
5.4	2.999929699714643
5.5	2.999944057232955
5.6000000000000005	2.9999555006689955
5.7	2.9999646172438013
5.800000000000001	2.999971876837235
5.9	2.9999776552033484
6.0	2.9999822526473667
6.1000000000000005	2.9999859090385876
6.2	2.9999888158681154
6.300000000000001	2.9999911259255545
6.4	2.9999929610590406
6.5	2.999994418393791
6.6000000000000005	2.999995575311977
6.7	2.999996493438031
6.800000000000001	2.9999972218260282
6.9	2.999997799507357
7.0	2.9999982575258954
7.1000000000000005	2.999998620562888
7.2	2.9999989082335436
7.300000000000001	2.999999136121152
7.4	2.9999993166014427
7.5	2.999999459499425
7.6000000000000005	2.99999957261251
7.7	2.999999662126949
7.800000000000001	2.99999973294921
7.9	2.9999997889695518
8.0	2.999999833271591
8.1	2.9999998682988624
8.200000000000001	2.9999998959871466
8.3	2.9999999178695664
8.4	2.9999999351600275
8.5	2.9999999488194393
8.6	2.999999959608254
8.700000000000001	2.9999999681281437
8.8	2.9999999748550388
8.9	2.9999999801653234
9.0	2.99999998435659
9.1	2.999999987664082
9.200000000000001	2.9999999902737207
9.3	2.999999992332413
9.4	2.999999993956218
9.5	2.9999999952368053
9.600000000000001	2.999999996246567
9.700000000000001	2.999999997042661
9.8	2.999999997670209
9.9	2.9999999981648258


==> figures/tree_splitting_3_branch_1.txt <==
0.0	0.07519806065099559
0.1	0.11646763134796632
0.2	0.1391168519630689
0.30000000000000004	0.15154700778509791
0.4	0.1583688219386893
0.5	0.1621127129254512
0.6000000000000001	0.16416740386325368
0.7000000000000001	0.1652950421584966
0.8	0.16591390317623117
0.9	0.1662535413038889
1.0	0.16643993866040865
1.1	0.16654223569860385
1.2000000000000002	0.16659837750350331
1.3	0.1666291887793035
1.4000000000000001	0.1666460983659855
1.5	0.16665537854391815
1.6	0.16666047161355257
1.7000000000000002	0.16666326674943138
1.8	0.16666480075252615
1.9000000000000001	0.16666564263127437
2.0	0.16666610466412757
2.1	0.16666635823313367
2.2	0.16666649739475475
2.3000000000000003	0.16666657376827174
2.4000000000000004	0.16666661568294655
2.5	0.1666666386862078
2.6	0.16666665131066521
2.7	0.16666665823911436
2.8000000000000003	0.16666666204152789
2.9000000000000004	0.16666666412833667
3.0	0.16666666527360163
3.1	0.16666666590213636
3.2	0.1666666662470835
3.3000000000000003	0.16666666643639452
3.4000000000000004	0.1666666665402906
3.5	0.16666666659731
3.6	0.16666666662860288
3.7	0.1666666666457768
3.8000000000000003	0.16666666665520208
3.9000000000000004	0.16666666666037477
4.0	0.1666666666632136
4.1000000000000005	0.16666666666477153
4.2	0.1666666666656266
4.3	0.16666666666609586
4.4	0.16666666666635338
4.5	0.1666666666664947
4.6000000000000005	0.16666666666657226
4.7	0.16666666666661484
4.800000000000001	0.16666666666663818
4.9	0.16666666666665103
5.0	0.16666666666665805
5.1000000000000005	0.16666666666666194
5.2	0.16666666666666405
5.300000000000001	0.16666666666666521
5.4	0.16666666666666585
5.5	0.1666666666666662
5.6000000000000005	0.1666666666666664
5.7	0.16666666666666652
5.800000000000001	0.16666666666666657
5.9	0.16666666666666663
6.0	0.16666666666666663
6.1000000000000005	0.16666666666666666
6.2	0.16666666666666666
6.300000000000001	0.16666666666666669
6.4	0.16666666666666669
6.5	0.1666666666666667
6.6000000000000005	0.16666666666666669
6.7	0.16666666666666669
6.800000000000001	0.16666666666666669
6.9	0.16666666666666669
7.0	0.16666666666666669
7.1000000000000005	0.16666666666666669
7.2	0.16666666666666669
7.300000000000001	0.16666666666666669
7.4	0.16666666666666669
7.5	0.16666666666666669
7.6000000000000005	0.16666666666666666
7.7	0.16666666666666669
7.800000000000001	0.16666666666666666
7.9	0.16666666666666669
8.0	0.16666666666666669
8.1	0.16666666666666666
8.200000000000001	0.16666666666666666
8.3	0.16666666666666666
8.4	0.16666666666666666
8.5	0.16666666666666666
8.6	0.16666666666666669
8.700000000000001	0.16666666666666669
8.8	0.16666666666666669
8.9	0.1666666666666667
9.0	0.16666666666666669
9.1	0.16666666666666669
9.200000000000001	0.16666666666666669
9.3	0.16666666666666666
9.4	0.16666666666666666
9.5	0.16666666666666666
9.600000000000001	0.16666666666666666
9.700000000000001	0.16666666666666666
9.8	0.16666666666666669
9.9	0.16666666666666666


==> figures/tree_splitting_3_branch_2.txt <==
0.0	0.15039612130199118
0.1	0.23293526269593262
0.2	0.2782337039261378
0.30000000000000004	0.3030940155701958
0.4	0.3167376438773786
0.5	0.3242254258509024
0.6000000000000001	0.32833480772650736
0.7000000000000001	0.33059008431699327
0.8	0.33182780635246245
0.9	0.33250708260777784
1.0	0.33287987732081736
1.1	0.33308447139720776
1.2000000000000002	0.3331967550070067
1.3	0.333258377558607
1.4000000000000001	0.3332921967319711
1.5	0.3333107570878363
1.6	0.3333209432271052
1.7000000000000002	0.3333265334988629
1.8	0.3333296015050524
1.9000000000000001	0.33333128526254885
2.0	0.33333220932825525
2.1	0.33333271646626744
2.2	0.3333329947895096
2.3000000000000003	0.3333331475365436
2.4000000000000004	0.33333323136589316
2.5	0.33333327737241564
2.6	0.3333333026213305
2.7	0.3333333164782288
2.8000000000000003	0.3333333240830558
2.9000000000000004	0.3333333282566734
3.0	0.3333333305472033
3.1	0.33333333180427277
3.2	0.3333333324941671
3.3000000000000003	0.33333333287278916
3.4000000000000004	0.33333333308058133
3.5	0.3333333331946201
3.6	0.33333333325720593
3.7	0.33333333329155374
3.8000000000000003	0.33333333331040427
3.9000000000000004	0.33333333332074966
4.0	0.3333333333264273
4.1000000000000005	0.33333333332954324
4.2	0.33333333333125337
4.3	0.3333333333321919
4.4	0.3333333333327069
4.5	0.33333333333298965
4.6000000000000005	0.33333333333314474
4.7	0.3333333333332299
4.800000000000001	0.3333333333332766
4.9	0.3333333333333023
5.0	0.33333333333331633
5.1000000000000005	0.3333333333333241
5.2	0.3333333333333283
5.300000000000001	0.33333333333333065
5.4	0.3333333333333319
5.5	0.33333333333333265
5.6000000000000005	0.33333333333333304
5.7	0.33333333333333326
5.800000000000001	0.33333333333333337
5.9	0.3333333333333335
6.0	0.33333333333333354
6.1000000000000005	0.33333333333333354
6.2	0.33333333333333354
6.300000000000001	0.3333333333333336
6.4	0.33333333333333354
6.5	0.33333333333333354
6.6000000000000005	0.33333333333333354
6.7	0.3333333333333336
6.800000000000001	0.3333333333333336
6.9	0.3333333333333336
7.0	0.3333333333333336
7.1000000000000005	0.3333333333333336
7.2	0.3333333333333336
7.300000000000001	0.3333333333333336
7.4	0.3333333333333336
7.5	0.3333333333333336
7.6000000000000005	0.3333333333333336
7.7	0.33333333333333365
7.800000000000001	0.3333333333333336
7.9	0.3333333333333336
8.0	0.33333333333333365
8.1	0.33333333333333365
8.200000000000001	0.33333333333333365
8.3	0.33333333333333365
8.4	0.33333333333333365
8.5	0.33333333333333365
8.6	0.3333333333333337
8.700000000000001	0.3333333333333337
8.8	0.3333333333333337
8.9	0.3333333333333337
9.0	0.33333333333333365
9.1	0.33333333333333365
9.200000000000001	0.33333333333333365
9.3	0.33333333333333365
9.4	0.33333333333333365
9.5	0.3333333333333336
9.600000000000001	0.3333333333333336
9.700000000000001	0.3333333333333336
9.8	0.3333333333333336
9.9	0.3333333333333336


==> figures/tree_splitting_3_branch_3.txt <==
0.0	0.22559418195298678
0.1	0.34940289404389896
0.2	0.41735055588920666
0.30000000000000004	0.4546410233552937
0.4	0.47510646581606797
0.5	0.4863381387763537
0.6000000000000001	0.49250221158976115
0.7000000000000001	0.49588512647549
0.8	0.4977417095286936
0.9	0.49876062391166676
1.0	0.499319815981226
1.1	0.49962670709581164
1.2000000000000002	0.4997951325105101
1.3	0.49988756633791054
1.4000000000000001	0.4999382950979566
1.5	0.49996613563175457
1.6	0.4999814148406579
1.7000000000000002	0.49998980024829437
1.8	0.4999944022575787
1.9000000000000001	0.49999692789382333
2.0	0.499998313992383
2.1	0.49999907469940125
2.2	0.49999949218426454
2.3000000000000003	0.4999997213048154
2.4000000000000004	0.49999984704883976
2.5	0.49999991605862354
2.6	0.4999999539319959
2.7	0.4999999747173433
2.8000000000000003	0.4999999861245838
2.9000000000000004	0.49999999238501014
3.0	0.49999999582080495
3.1	0.4999999977064091
3.2	0.4999999987412506
3.3000000000000003	0.49999999930918365
3.4000000000000004	0.49999999962087194
3.5	0.4999999997919301
3.6	0.49999999988580884
3.7	0.4999999999373305
3.8000000000000003	0.49999999996560623
3.9000000000000004	0.49999999998112427
4.0	0.4999999999896408
4.1000000000000005	0.4999999999943147
4.2	0.49999999999687983
4.3	0.4999999999982876
4.4	0.4999999999990602
4.5	0.4999999999994842
4.6000000000000005	0.4999999999997169
4.7	0.4999999999998446
4.800000000000001	0.49999999999991473
4.9	0.4999999999999532
5.0	0.4999999999999743
5.1000000000000005	0.4999999999999859
5.2	0.49999999999999223
5.300000000000001	0.4999999999999957
5.4	0.4999999999999976
5.5	0.4999999999999986
5.6000000000000005	0.4999999999999992
5.7	0.49999999999999956
5.800000000000001	0.4999999999999997
5.9	0.4999999999999998
6.0	0.49999999999999983
6.1000000000000005	0.4999999999999999
6.2	0.4999999999999999
6.300000000000001	0.4999999999999999
6.4	0.4999999999999999
6.5	0.4999999999999999
6.6000000000000005	0.4999999999999999
6.7	0.4999999999999999
6.800000000000001	0.4999999999999999
6.9	0.49999999999999994
7.0	0.49999999999999994
7.1000000000000005	0.49999999999999994
7.2	0.49999999999999994
7.300000000000001	0.49999999999999994
7.4	0.49999999999999994
7.5	0.4999999999999999
7.6000000000000005	0.49999999999999994
7.7	0.49999999999999994
7.800000000000001	0.49999999999999994
7.9	0.49999999999999994
8.0	0.5
8.1	0.49999999999999994
8.200000000000001	0.49999999999999994
8.3	0.49999999999999994
8.4	0.49999999999999994
8.5	0.5
8.6	0.5
8.700000000000001	0.5
8.8	0.5
8.9	0.49999999999999994
9.0	0.49999999999999994
9.1	0.49999999999999994
9.200000000000001	0.5
9.3	0.5
9.4	0.5
9.5	0.5
9.600000000000001	0.5
9.700000000000001	0.5
9.8	0.5
9.9	0.5


==> figures/tree_splitting_4_branch_1.txt <==
0.0	0.030211541153669693
0.1	0.05494665899406013
0.2	0.07519806065099562
0.30000000000000004	0.09177850598046308
0.4	0.1053534264714263
0.5	0.11646763134796634
0.6000000000000001	0.12556717267639894
0.7000000000000001	0.1330172470008908
0.8	0.13911685196306892
0.9	0.14411078612723122
1.0	0.14819947360627772
1.1	0.15154700778509794
1.2000000000000002	0.15428773696427772
1.3	0.15653165622913034
1.4000000000000001	0.15836882193868934
1.5	0.15987296600360565
1.6	0.16110445500661236
1.7000000000000002	0.16211271292545126
1.8	0.1629382046906391
1.9000000000000001	0.163614060185211
2.0	0.1641674038632537
2.1	0.1646204433494886
2.2	0.16499136070922774
2.3000000000000003	0.16529504215849666
2.4000000000000004	0.16554367550015242
2.5	0.16574723926320653
2.6	0.16591390317623123
2.7	0.16605035604725285
2.8000000000000003	0.16616207420910403
2.9000000000000004	0.16625354130388892
3.0	0.16632842822728403
3.1	0.16638974045447097
3.2	0.16643993866040865
3.3000000000000003	0.16648103747535914
3.4000000000000004	0.1665146863390742
3.5	0.16654223569860382
3.6	0.16656479120647835
3.7	0.1665832580944265
3.8000000000000003	0.16659837750350331
3.9000000000000004	0.16661075622868285
4.0	0.16662089107167125
4.1000000000000005	0.16662918877930347
4.2	0.166635982367722
4.3	0.16664154448748403
4.4	0.16664609836598548
4.5	0.16664982676636042
4.6000000000000005	0.16665287932240716
4.7	0.16665537854391813
4.800000000000001	0.16665742473342787
4.9	0.16665910001170617
5.0	0.16666047161355257
5.1000000000000005	0.16666159458616517
5.2	0.16666251399837798
5.300000000000001	0.16666326674943135
5.4	0.16666388304986818
5.5	0.16666438763398894
5.6000000000000005	0.16666480075252613
5.7	0.1666651389853772
5.800000000000001	0.16666541590701403
5.9	0.16666564263127434
6.0	0.1666658282573987
6.1000000000000005	0.1666659802352153
6.2	0.16666610466412754
6.300000000000001	0.16666620653790454
6.4	0.16666628994509874
6.5	0.16666635823313364
6.6000000000000005	0.16666641414264788
6.7	0.16666645991748658
6.800000000000001	0.16666649739475475
6.9	0.1666665280785467
7.0	0.16666655320031082
7.1000000000000005	0.16666657376827168
7.2	0.16666659060789377
7.300000000000001	0.16666660439501021
7.4	0.16666661568294647
7.5	0.166666624924727
7.6000000000000005	0.16666663249125693
7.7	0.1666666386862077
7.800000000000001	0.1666666437582044
7.9	0.16666664791080407
8.0	0.1666666513106651
8.1	0.16666665409423592
8.200000000000001	0.16666665637323097
8.3	0.16666665823911428
8.4	0.16666665976677034
8.5	0.1666666610175093
8.6	0.16666666204152777
8.700000000000001	0.16666666287992318
8.8	0.16666666356634327
8.9	0.16666666412833653
9.0	0.1666666645884577
9.1	0.16666666496517304
9.200000000000001	0.1666666652736015
9.3	0.16666666552612133
9.4	0.16666666573286706
9.5	0.1666666659021362
9.600000000000001	0.16666666604072203
9.700000000000001	0.1666666661541865
9.8	0.16666666624708334
9.9	0.16666666632314087


==> figures/tree_splitting_4_branch_2.txt <==
0.0	0.060423082307339386
0.1	0.10989331798812023
0.2	0.1503961213019912
0.30000000000000004	0.18355701196092616
0.4	0.2107068529428526
0.5	0.23293526269593265
0.6000000000000001	0.2511343453527979
0.7000000000000001	0.26603449400178153
0.8	0.27823370392613783
0.9	0.28822157225446243
1.0	0.2963989472125554
1.1	0.3030940155701959
1.2000000000000002	0.3085754739285554
1.3	0.3130633124582607
1.4000000000000001	0.3167376438773787
1.5	0.31974593200721124
1.6	0.3222089100132246
1.7000000000000002	0.32422542585090247
1.8	0.32587640938127815
1.9000000000000001	0.327228120370422
2.0	0.32833480772650747
2.1	0.3292408866989773
2.2	0.3299827214184556
2.3000000000000003	0.33059008431699344
2.4000000000000004	0.33108735100030495
2.5	0.33149447852641317
2.6	0.33182780635246256
2.7	0.3321007120945058
2.8000000000000003	0.3323241484182082
2.9000000000000004	0.332507082607778
3.0	0.3326568564545682
3.1	0.3327794809089421
3.2	0.3328798773208175
3.3000000000000003	0.33296207495071845
3.4000000000000004	0.3330293726781486
3.5	0.33308447139720787
3.6	0.3331295824129569
3.7	0.33316651618885323
3.8000000000000003	0.3331967550070068
3.9000000000000004	0.33322151245736586
4.0	0.33324178214334266
4.1000000000000005	0.3332583775586071
4.2	0.3332719647354442
4.3	0.3332830889749682
4.4	0.33329219673197114
4.5	0.33329965353272106
4.6000000000000005	0.33330575864481454
4.7	0.3333107570878365
4.800000000000001	0.333314849466856
4.9	0.3333182000234126
5.0	0.3333209432271054
5.1000000000000005	0.33332318917233067
5.2	0.3333250279967563
5.300000000000001	0.3333265334988631
5.4	0.33332776609973674
5.5	0.3333287752679783
5.6000000000000005	0.33332960150505264
5.7	0.3333302779707547
5.800000000000001	0.3333308318140284
5.9	0.333331285262549
6.0	0.33333165651479774
6.1000000000000005	0.33333196047043095
6.2	0.3333322093282554
6.300000000000001	0.3333324130758094
6.4	0.3333325798901978
6.5	0.3333327164662676
6.6000000000000005	0.3333328282852961
6.7	0.3333329198349735
6.800000000000001	0.33333299478950984
6.9	0.33333305615709374
7.0	0.333333106400622
7.1000000000000005	0.33333314753654375
7.2	0.3333331812157879
7.300000000000001	0.3333332087900208
7.4	0.3333332313658933
7.5	0.3333332498494544
7.6000000000000005	0.3333332649825143
7.7	0.33333327737241586
7.800000000000001	0.3333332875164093
7.9	0.33333329582160864
8.0	0.33333330262133076
8.1	0.3333333081884724
8.200000000000001	0.3333333127464625
8.3	0.3333333164782291
8.4	0.33333331953354123
8.5	0.3333333220350192
8.6	0.33333332408305616
8.700000000000001	0.33333332575984703
8.8	0.3333333271326872
8.9	0.3333333282566737
9.0	0.33333332917691605
9.1	0.3333333299303467
9.200000000000001	0.3333333305472036
9.3	0.33333333105224333
9.4	0.3333333314657348
9.5	0.33333333180427305
9.600000000000001	0.3333333320814447
9.700000000000001	0.3333333323083737
9.8	0.3333333324941674
9.9	0.33333333264628245


==> figures/tree_splitting_4_branch_3.txt <==
0.0	0.09063462346100909
0.1	0.1648399769821804
0.2	0.22559418195298678
0.30000000000000004	0.2753355179413892
0.4	0.3160602794142789
0.5	0.34940289404389896
0.6000000000000001	0.3767015180291968
0.7000000000000001	0.3990517410026724
0.8	0.4173505558892068
0.9	0.4323323583816937
1.0	0.4445984208188331
1.1	0.45464102335529377
1.2000000000000002	0.4628632108928331
1.3	0.4695949686873911
1.4000000000000001	0.4751064658160681
1.5	0.47961889801081703
1.6	0.4833133650198371
1.7000000000000002	0.48633813877635385
1.8	0.4888146140719174
1.9000000000000001	0.4908421805556331
2.0	0.4925022115897613
2.1	0.49386133004846594
2.2	0.4949740821276834
2.3000000000000003	0.49588512647549016
2.4000000000000004	0.49663102650045743
2.5	0.49724171778961973
2.6	0.4977417095286938
2.7	0.49815106814175864
2.8000000000000003	0.49848622262731224
2.9000000000000004	0.4987606239116669
3.0	0.49898528468185227
3.1	0.4991692213634132
3.2	0.4993198159812262
3.3000000000000003	0.4994431124260778
3.4000000000000004	0.49954405901722293
3.5	0.49962670709581186
3.6	0.49969437361943536
3.7	0.4997497742832799
3.8000000000000003	0.49979513251051033
3.9000000000000004	0.4998322686860489
4.0	0.4998626732150141
4.1000000000000005	0.49988756633791076
4.2	0.4999079471031664
4.3	0.4999246334624525
4.4	0.4999382950979569
4.5	0.49994948029908165
4.6000000000000005	0.4999586379672219
4.7	0.4999661356317548
4.800000000000001	0.4999722742002841
4.9	0.499977300035119
5.0	0.4999814148406581
5.1000000000000005	0.49998478375849603
5.2	0.4999875419951345
5.300000000000001	0.49998980024829465
5.4	0.4999916491496051
5.5	0.4999931629019674
5.6000000000000005	0.49999440225757896
5.7	0.4999954169561321
5.800000000000001	0.4999962477210427
5.9	0.49999692789382355
6.0	0.49999748477219663
6.1000000000000005	0.4999979407056464
6.2	0.49999831399238315
6.300000000000001	0.4999986196137142
6.4	0.4999988698352968
6.5	0.49999907469940147
6.6000000000000005	0.49999924242794425
6.7	0.49999937975246034
6.800000000000001	0.4999994921842648
6.9	0.4999995842356408
7.0	0.4999996596009331
7.1000000000000005	0.49999972130481574
7.2	0.49999977182368194
7.300000000000001	0.49999981318503134
7.4	0.4999998470488401
7.5	0.49999987477418173
7.6000000000000005	0.49999989747377155
7.7	0.4999999160586238
7.800000000000001	0.4999999312746139
7.9	0.4999999437324129
8.0	0.4999999539319961
8.1	0.4999999622827085
8.200000000000001	0.4999999691196936
8.3	0.49999997471734353
8.4	0.49999997930031165
8.5	0.49999998305252863
8.6	0.499999986124584
8.700000000000001	0.49999998863977024
8.8	0.49999999069903056
8.9	0.4999999923850103
9.0	0.49999999376537385
9.1	0.49999999489551983
9.200000000000001	0.4999999958208052
9.3	0.49999999657836475
9.4	0.49999999719860205
9.5	0.49999999770640935
9.600000000000001	0.4999999981221669
9.700000000000001	0.4999999984625603
9.8	0.4999999987412509
9.9	0.49999999896942343


==> figures/tree_splitting_5_branch_1.txt <==
0.0	0.05031642951177131
0.1	0.09303762978710346
0.2	0.12931009527549955
0.30000000000000004	0.16010725790500055
0.4	0.186255610746672
0.5	0.20845688833052278
0.6000000000000001	0.2273068988585163
0.7000000000000001	0.24331151370842596
0.8	0.25690024333346007
0.9	0.2684377638894966
1.0	0.2782337039261378
1.1	0.2865509537837134
1.2000000000000002	0.2936127206927175
1.3	0.29960851891100526
1.4000000000000001	0.30469925565404116
1.5	0.3090215493075952
1.6	0.31269139580930455
1.7000000000000002	0.31580728159254706
1.8	0.3184528266336518
1.9000000000000001	0.32069902853301374
2.0	0.3226061678537603
2.1	0.3242254258509024
2.2	0.3256002580054208
2.3000000000000003	0.32676756022435915
2.4000000000000004	0.32775865900384304
2.5	0.3286001521276957
2.6	0.3293146224631954
2.7	0.32992124400987183
2.8000000000000003	0.3304362964656673
2.9000000000000004	0.330873602119702
3.0	0.33124489679638774
3.1	0.3315601448057908
3.2	0.33182780635246234
3.3000000000000003	0.33205506457909556
3.4000000000000004	0.33224801833810463
3.5	0.3324118458644711
3.6	0.33255094374229005
3.7	0.33266904489441546
3.8000000000000003	0.3327693187616524
3.9000000000000004	0.3328544563599712
4.0	0.33292674249839616
4.1000000000000005	0.3329881170956549
4.2	0.33304022724112325
4.3	0.33308447139720776
4.4	0.33312203692940945
4.5	0.3331539319712518
4.6000000000000005	0.3331810124792202
4.7	0.3332040052037777
4.800000000000001	0.33322352719292175
4.9	0.3332401023516937
5.0	0.3332541755020416
5.1000000000000005	0.33326612432035707
5.2	0.333276269473049
5.300000000000001	0.33328488322216
5.4	0.333292196731971
5.5	0.3332984062726794
5.6000000000000005	0.33330367848763576
5.7	0.3333081548654954
5.800000000000001	0.333311955537302
5.9	0.3333151825004033
6.0	0.33331792235572044
6.1000000000000005	0.33332024863182674
6.2	0.3333222237582099
6.300000000000001	0.33332390074067075
6.4	0.33332532458382225
6.5	0.333326533498863
6.6000000000000005	0.33332755992903845
6.7	0.33332843142030916
6.800000000000001	0.3333291713605926
6.9	0.33332979960741677
7.0	0.3333303330208297
7.1000000000000005	0.3333307859158675
7.2	0.33333117044672156
7.300000000000001	0.3333314969329168
7.4	0.3333317741362532
7.5	0.3333320094959431
7.6000000000000005	0.33333220932825536
7.7	0.3333323789960222
7.800000000000001	0.33333252305256034
7.9	0.3333326453638665
8.0	0.33333274921236805
8.1	0.3333328373850122
8.200000000000001	0.3333329122480584
8.3	0.333332975810581
8.4	0.3333330297783862
8.5	0.3333330755997894
8.6	0.3333331145044845
8.700000000000001	0.3333331475365436
8.8	0.3333331755824368
8.9	0.33333319939482237
9.0	0.33333321961274537
9.1	0.3333332367787872
9.200000000000001	0.33333325135362724
9.3	0.33333326372840555
9.4	0.3333332742352199
9.5	0.33333328315603805
9.600000000000001	0.3333332907302651
9.700000000000001	0.3333332971611679
9.8	0.3333333026213305
9.9	0.3333333072572855


==> figures/tree_splitting_5_branch_2.txt <==
0.0	0.05031642951177131
0.1	0.09303762978710346
0.2	0.12931009527549955
0.30000000000000004	0.16010725790500055
0.4	0.186255610746672
0.5	0.20845688833052278
0.6000000000000001	0.2273068988585163
0.7000000000000001	0.24331151370842596
0.8	0.25690024333346007
0.9	0.2684377638894966
1.0	0.2782337039261378
1.1	0.2865509537837134
1.2000000000000002	0.2936127206927175
1.3	0.29960851891100526
1.4000000000000001	0.30469925565404116
1.5	0.30902154930759523
1.6	0.3126913958093046
1.7000000000000002	0.3158072815925471
1.8	0.31845282663365193
1.9000000000000001	0.32069902853301374
2.0	0.3226061678537603
2.1	0.3242254258509024
2.2	0.3256002580054208
2.3000000000000003	0.32676756022435915
2.4000000000000004	0.3277586590038431
2.5	0.3286001521276958
2.6	0.3293146224631955
2.7	0.3299212440098719
2.8000000000000003	0.33043629646566736
2.9000000000000004	0.33087360211970207
3.0	0.33124489679638786
3.1	0.33156014480579094
3.2	0.3318278063524624
3.3000000000000003	0.33205506457909556
3.4000000000000004	0.3322480183381047
3.5	0.33241184586447114
3.6	0.3325509437422901
3.7	0.3326690448944155
3.8000000000000003	0.3327693187616524
3.9000000000000004	0.3328544563599712
4.0	0.3329267424983961
4.1000000000000005	0.33298811709565485
4.2	0.33304022724112325
4.3	0.3330844713972077
4.4	0.3331220369294094
4.5	0.33315393197125176
4.6000000000000005	0.3331810124792202
4.7	0.3332040052037777
4.800000000000001	0.3332235271929217
4.9	0.33324010235169366
5.0	0.3332541755020416
5.1000000000000005	0.33326612432035707
5.2	0.333276269473049
5.300000000000001	0.33328488322216
5.4	0.333292196731971
5.5	0.3332984062726794
5.6000000000000005	0.33330367848763576
5.7	0.3333081548654954
5.800000000000001	0.333311955537302
5.9	0.3333151825004033
6.0	0.33331792235572044
6.1000000000000005	0.33332024863182674
6.2	0.33332222375820986
6.300000000000001	0.3333239007406707
6.4	0.33332532458382214
6.5	0.3333265334988629
6.6000000000000005	0.33332755992903834
6.7	0.33332843142030905
6.800000000000001	0.3333291713605925
6.9	0.33332979960741665
7.0	0.3333303330208296
7.1000000000000005	0.3333307859158674
7.2	0.33333117044672145
7.300000000000001	0.33333149693291664
7.4	0.33333177413625303
7.5	0.33333200949594294
7.6000000000000005	0.33333220932825514
7.7	0.33333237899602197
7.800000000000001	0.33333252305256017
7.9	0.33333264536386636
8.0	0.33333274921236794
8.1	0.33333283738501207
8.200000000000001	0.33333291224805833
8.3	0.33333297581058097
8.4	0.33333302977838614
8.5	0.3333330755997894
8.6	0.3333331145044845
8.700000000000001	0.33333314753654353
8.8	0.33333317558243675
8.9	0.3333331993948223
9.0	0.3333332196127453
9.1	0.3333332367787871
9.200000000000001	0.3333332513536272
9.3	0.3333332637284055
9.4	0.33333327423521986
9.5	0.333333283156038
9.600000000000001	0.333333290730265
9.700000000000001	0.3333332971611679
9.8	0.33333330262133054
9.9	0.33333330725728555


==> figures/tree_splitting_5_branch_3.txt <==
0.0	0.05031642951177131
0.1	0.09303762978710346
0.2	0.12931009527549955
0.30000000000000004	0.16010725790500055
0.4	0.186255610746672
0.5	0.20845688833052278
0.6000000000000001	0.2273068988585163
0.7000000000000001	0.24331151370842596
0.8	0.25690024333346007
0.9	0.2684377638894966
1.0	0.2782337039261378
1.1	0.2865509537837134
1.2000000000000002	0.2936127206927175
1.3	0.29960851891100526
1.4000000000000001	0.30469925565404116
1.5	0.30902154930759523
1.6	0.3126913958093046
1.7000000000000002	0.3158072815925471
1.8	0.31845282663365193
1.9000000000000001	0.32069902853301374
2.0	0.3226061678537603
2.1	0.3242254258509024
2.2	0.3256002580054208
2.3000000000000003	0.32676756022435915
2.4000000000000004	0.3277586590038431
2.5	0.3286001521276958
2.6	0.3293146224631955
2.7	0.3299212440098719
2.8000000000000003	0.3304362964656673
2.9000000000000004	0.33087360211970207
3.0	0.33124489679638786
3.1	0.33156014480579094
3.2	0.3318278063524624
3.3000000000000003	0.33205506457909556
3.4000000000000004	0.3322480183381047
3.5	0.33241184586447114
3.6	0.33255094374229005
3.7	0.33266904489441546
3.8000000000000003	0.33276931876165233
3.9000000000000004	0.33285445635997113
4.0	0.33292674249839604
4.1000000000000005	0.3329881170956548
4.2	0.33304022724112314
4.3	0.33308447139720765
4.4	0.33312203692940934
4.5	0.3331539319712517
4.6000000000000005	0.33318101247922016
4.7	0.33320400520377763
4.800000000000001	0.33322352719292164
4.9	0.3332401023516936
5.0	0.33325417550204156
5.1000000000000005	0.333266124320357
5.2	0.33327626947304895
5.300000000000001	0.33328488322215993
5.4	0.33329219673197097
5.5	0.33329840627267937
5.6000000000000005	0.3333036784876357
5.7	0.33330815486549537
5.800000000000001	0.3333119555373019
5.9	0.33331518250040326
6.0	0.3333179223557204
6.1000000000000005	0.3333202486318267
6.2	0.3333222237582098
6.300000000000001	0.33332390074067064
6.4	0.3333253245838221
6.5	0.3333265334988628
6.6000000000000005	0.3333275599290383
6.7	0.333328431420309
6.800000000000001	0.3333291713605924
6.9	0.3333297996074166
7.0	0.33333033302082954
7.1000000000000005	0.33333078591586734
7.2	0.3333311704467214
7.300000000000001	0.3333314969329166
7.4	0.333331774136253
7.5	0.3333320094959429
7.6000000000000005	0.3333322093282551
7.7	0.3333323789960219
7.800000000000001	0.3333325230525601
7.9	0.3333326453638663
8.0	0.3333327492123679
8.1	0.333332837385012
8.200000000000001	0.3333329122480583
8.3	0.3333329758105809
8.4	0.3333330297783861
8.5	0.33333307559978936
8.6	0.33333311450448444
8.700000000000001	0.3333331475365435
8.8	0.3333331755824367
8.9	0.33333319939482225
9.0	0.33333321961274526
9.1	0.33333323677878707
9.200000000000001	0.3333332513536271
9.3	0.33333326372840544
9.4	0.3333332742352198
9.5	0.33333328315603794
9.600000000000001	0.33333329073026496
9.700000000000001	0.33333329716116783
9.8	0.3333333026213305
9.9	0.3333333072572855

